Optimizing Offshore Wind Integration through Multi-Terminal DC Grids: A Market-Based OPF Framework for the North Sea Interconnectors

Interconnecting price zones and remote renewable energy sources has emerged as a key solution to achieving climate goals. The objective of this work is to present a formulation that extends the base optimal power flow model with price zones constraints to forecast the operations of upcoming offshore wind developments integrated into a multi-terminal DC grid. A case study based on the 2030 development of the North Sea is used to exemplify the utilization of the formulation. Here, three cases are presented, one with the price as a parameter and the other two with the price as a variable dependent on power flows between price zones. The paper demonstrates that, for large power flows, it is necessary to include additional constraints beyond line limitations to accurately capture the effects of price zone exchanges.

==> TS_Data/Load_dist.csv <==
time,BE,DE,DK,GB,NL,NO,Wind,3.5BE,4.5De,3.5DK,0GB,2Nl,2No
5000,2.470335383,10.41384239,11.03736262,17.13364148,19.51252457,20.32979556,3.025829664,0.726275284,0.012674811,0,0.125726522,0.195458959,0.017955801
5001,2.596800952,10.68498927,11.3916671,17.54158437,19.93356832,20.76419809,2.89492663,0.682462074,0.016375725,6.88E-08,0.145227898,0.199043991,0.017265193
5002,2.651055763,10.83492811,11.5267217,17.61404143,19.99332831,20.81465464,2.646736391,0.61448168,0.019618118,1.20E-07,0.163811563,0.165210247,0.038674033
5003,2.624818416,10.64423385,11.336351,17.38760152,19.73736659,20.53889331,2.679159931,0.601056822,0.023679298,0.000242626,0.189201591,0.162894914,0.071132597
5004,2.485427666,10.22873217,10.90823007,16.85080755,19.18437601,19.98160884,2.605754095,0.53244544,0.039596502,0.00079302,0.217344754,0.218462917,0.062154696
5005,2.338452074,9.946963064,10.61092959,16.469268,18.77946129,19.56906053,2.27563356,0.453173793,0.035273311,0.000309931,0.242046497,0.194413324,0.070441989
5006,2.299057352,9.707365822,10.33832816,15.91299966,18.20192649,18.98246084,2.082764881,0.410023731,0.029312547,0.000309794,0.258641786,0.177235044,0.080110497
5007,2.201692795,9.438782585,10.08495274,15.55665245,17.83929804,18.62889728,1.85155566,0.324520937,0.023319032,6.88E-05,0.27477822,0.228620509,0.076657459
5008,2.561121252,9.848533502,10.51670645,16.22145981,18.53075578,19.32822716,1.889567918,0.314151215,0.031768906,7.34E-05,0.270648516,0.252968855,0.070441989
5009,2.582947013,9.832948713,10.5050045,16.65538718,18.92318215,19.73377375,1.923414747,0.321887198,0.037140143,0.000189024,0.265295197,0.255807006,0.058701657
5010,2.540843421,9.611199721,10.25413417,16.61965226,18.84765111,19.65347172,1.827940961,0.299335743,0.039563751,0.005284307,0.249923524,0.25319292,0.038674033
5011,2.419872991,9.186459691,9.801243512,16.12708547,18.3478609,19.14294678,1.842326778,0.309672197,0.034618282,0.011047222,0.230498623,0.257151393,0.024861878
5012,2.375370114,8.895305414,9.496822848,15.74668675,17.97423694,18.75834954,1.884733889,0.293911906,0.030229588,0.017081188,0.223080453,0.305250579,0.024861878
5013,2.444639808,8.683843078,9.266916997,15.30757946,17.49546814,18.28244333,2.146912296,0.32671997,0.027674975,0.017023174,0.223768737,0.385465681,0.024171271
5014,2.316161936,8.089211386,8.643163967,14.41586708,16.51339571,17.27747014,2.257452926,0.360546043,0.021812465,0.022805807,0.2248394,0.397042348,0.011740331
5015,2.177622545,7.585842675,8.109703204,13.20337428,15.18591145,15.96429886,2.575063749,0.400522312,0.02937805,0.068254172,0.224533496,0.392785122,0.008287293
5016,2.060212343,7.132077303,7.637170748,12.43088558,14.33401,15.09164359,2.802940026,0.445926854,0.04588478,0.058859047,0.229657388,0.410710285,0.004143646
5017,1.984518752,6.894645082,7.383883575,11.87508243,13.73060406,14.47487887,3.185847234,0.503222587,0.096813284,0.035040046,0.234857755,0.429681081,0.003453039
5018,1.922833895,6.765478525,7.253746307,11.59345446,13.41290386,14.15503172,3.318761118,0.525866084,0.127730652,0.019743228,0.233940043,0.415789081,0.001381215
5019,1.932353643,6.791647833,7.272149924,11.56880774,13.37600872,14.10692475,3.502270603,0.510356414,0.138243867,0.030272175,0.237840318,0.491224139,0.002762431
5020,2.006654099,6.965845679,7.444082778,11.59855807,13.40441307,14.13055811,4.035397999,0.547782115,0.183768382,0.049986365,0.23722851,0.556053477,0.002071823
5021,1.994812463,7.157944213,7.649124128,11.77392959,13.59225733,14.3305684,4.29959688,0.548644872,0.181344775,0.072210856,0.236922606,0.651131526,0.004143646
5022,2.081418932,7.622665682,8.135848387,12.41575146,14.24587895,14.98061178,3.909192357,0.529847188,0.162905709,0.026314868,0.242964209,0.608559265,0.00621547
5023,2.117408218,8.118726588,8.695652669,13.04059668,14.91783344,15.68572466,3.7387423,0.483406893,0.166344611,0.033237767,0.271948608,0.584061543,0.006906077
5024,2.220113119,8.579600989,9.175294154,13.73002137,15.68819632,16.46324403,3.916898443,0.528773731,0.207120165,0.016180153,0.313322117,0.529091045,0.009668508
5025,2.284971226,8.832089496,9.446873318,14.03173577,16.03688539,16.8071621,3.943964616,0.543954045,0.229751417,0.015094936,0.354848578,0.449772201,0.026933702
5026,2.382954951,9.121543201,9.743445572,14.21160668,16.25789838,17.03199189,4.222716325,0.55078624,0.291193135,0.015345361,0.387121444,0.429531705,0.035911602
5027,2.40122048,9.08911251,9.715868438,14.09827789,16.16556686,16.93799053,4.098546093,0.471031095,0.31932663,0.01050007,0.426124197,0.44529091,0.04281768
5028,2.39386783,8.80833324,9.449002695,13.73227998,15.77157259,16.52181114,3.76414054,0.458388041,0.211443356,0.050027556,0.468033038,0.455821943,0.060773481
5029,2.310434611,8.534857141,9.20788364,13.54235595,15.56684279,16.31660424,4.471745634,0.425915987,0.38712213,0.093833992,0.498623432,0.368959594,0.086325967
5030,2.329474103,8.567352203,9.221611617,13.45485742,15.46534609,16.21391479,4.55590526,0.42563986,0.366161203,0.15412422,0.520495564,0.340055269,0.099447514
5031,2.318174243,8.550241983,9.182175037,13.35154342,15.36440998,16.11941952,5.337594664,0.411911152,0.39865064,0.17338516,0.540685225,0.626708492,0.120856354
5032,2.337600716,8.585978236,9.250268333,13.43034113,15.48367679,16.25252221,5.320100783,0.379903744,0.409327613,0.146725759,0.533267054,0.666218538,0.151243094
5033,2.344334195,8.614865825,9.280450204,13.81865539,15.87782363,16.67100111,5.088097334,0.393043604,0.311728294,0.174955935,0.509788926,0.692583464,0.156077348
5034,2.34982933,8.55097645,9.180968081,14.19970827,16.25551156,17.07564515,5.40183179,0.43796132,0.273474601,0.281258398,0.463673906,0.719919337,0.107044199
5035,2.28172058,8.21351853,8.810182407,14.13341657,16.21690216,17.02916361,5.237584252,0.412047551,0.280843677,0.283867511,0.405246253,0.711031444,0.05801105
5036,2.219571342,7.997955452,8.576499386,13.91253231,16.03056469,16.83924789,4.842326391,0.376554737,0.26509023,0.262261184,0.366931783,0.678467399,0.028314917
5037,2.262526293,7.877234993,8.430864003,13.65973646,15.75547045,16.55341892,4.887534287,0.410536063,0.227458815,0.294715182,0.356607525,0.653596236,0.044198895
5038,2.181337568,7.456191288,7.985228945,12.91682126,14.92753425,15.69327853,4.893811492,0.427431911,0.174597976,0.306903798,0.358748853,0.674359549,0.09461326
5039,2.064236951,6.989381871,7.493828175,11.96431632,13.88637417,14.62134555,4.784198293,0.42106769,0.196344938,0.301727471,0.366778831,0.583912167,0.101519337
5040,2.008202024,6.746905804,7.235820728,11.62998176,13.46692888,14.19378957,4.927673895,0.457385557,0.220941277,0.277213238,0.368996635,0.571364553,0.10980663
5041,1.917338756,6.512550476,6.99402328,11.382134,13.16963883,13.87980104,4.828266661,0.518541519,0.233386827,0.193604242,0.377867849,0.519829711,0.122928177
5042,1.867882517,6.387525607,6.862850572,11.32379783,13.08411388,13.77877037,4.830230417,0.589894207,0.257524645,0.169298428,0.38719792,0.413174994,0.093922652
5043,1.83591784,6.35121165,6.829125178,11.31706617,13.0560709,13.74977319,5.129574727,0.672723341,0.251203616,0.192078602,0.395839706,0.417805661,0.068370166
5044,1.847217704,6.414872694,6.881461257,11.42746205,13.15924335,13.86797427,5.157392305,0.617063298,0.273703861,0.191936825,0.404099113,0.50429457,0.04281768
5045,1.932431038,6.576674028,7.053293275,11.51866192,13.22078682,13.91615896,4.877396136,0.512145138,0.281236695,0.169199025,0.411823188,0.563148854,0.050414365
5046,2.029408614,6.924312484,7.434906626,11.9194734,13.60764498,14.30230147,4.697280054,0.4376364,0.278583827,0.14631998,0.42948914,0.649488386,0.050414365
5047,2.063230798,7.346341348,7.900941069,12.52419979,14.27451073,14.97918631,5.20235515,0.38474206,0.426915141,0.124867374,0.46627409,0.690790948,0.05801105
5048,2.09387974,7.77022581,8.361065419,13.20108848,15.02803049,15.76037782,5.431521762,0.325446904,0.480758524,0.157642569,0.502370756,0.729255359,0.059392265
5049,2.179247866,8.097556266,8.713310798,13.67026792,15.53947366,16.28804237,4.870996659,0.356256654,0.405954213,0.17114739,0.528984399,0.537680185,0.061464088
5050,2.238688234,8.432699824,9.08113497,14.33048543,16.23450716,17.00263693,5.427782669,0.402192379,0.447843317,0.250847616,0.531355154,0.499887968,0.063535912
5051,2.330557652,8.462490152,9.20184859,14.51938149,16.46180849,17.24019589,5.207416144,0.446515703,0.366848983,0.315036053,0.535867238,0.375830906,0.069751381
5052,2.253470926,8.216495306,8.928997398,14.39639206,16.33487086,17.10681742,3.817753738,0.379722986,0.345724298,0.021132713,0.539079229,0.343864366,0.085635359
5053,2.151153007,7.905174387,8.612499352,14.11573053,16.04397988,16.81831194,3.392885416,0.254138573,0.334261291,0.052970882,0.542903028,0.339233699,0.067679558
5054,2.153165309,7.785610889,8.503613679,13.9584423,15.88076935,16.64484378,3.508875655,0.193625798,0.359283398,0.094254775,0.532043438,0.373889013,0.068370166
5055,2.106959716,7.670020786,8.384140731,13.88073983,15.81684073,16.59475104,4.537101766,0.168866439,0.417089706,0.355459711,0.507265219,0.380760326,0.031767956
5056,2.181724549,7.899014949,8.639991239,14.15846457,16.17631126,16.94277118,4.747347852,0.163233011,0.412897521,0.359815802,0.459926583,0.48995444,0.039364641
5057,2.312137328,8.280496358,8.9629064,14.77854351,16.84861417,17.6122115,5.70625805,0.193887509,0.44067075,0.412093309,0.40853472,0.779744566,0.02140884
5058,2.317322881,8.386632641,9.018242124,14.98525357,17.07021974,17.85170829,6.432175795,0.179725204,0.583205057,0.498062984,0.352171918,0.701172604,0.016574586
5059,2.243796387,8.158367137,8.757619578,14.68111527,16.78438675,17.56945354,6.436826257,0.160470635,0.624602889,0.56297228,0.309804221,0.538053626,0.008977901
5060,2.292865649,8.052561469,8.627869698,14.37520801,16.49880376,17.27814537,6.672565888,0.148485185,0.6372777,0.542673063,0.289308657,0.690118754,0.002762431
5061,2.311905141,8.008400581,8.578531683,14.14738556,16.23728697,17.01185758,6.630379083,0.158991306,0.643271215,0.497416195,0.285484858,0.718425573,0.000690608
5062,2.200686645,7.655729425,8.189944209,13.40008394,15.41245698,16.17199896,6.17551926,0.187399086,0.586971473,0.408360963,0.288620373,0.723803122,0.000690608
5063,2.097052987,7.380027617,7.890621759,12.61510698,14.56368062,15.28147642,7.0296775,0.269144784,0.565453771,0.552734444,0.294509024,0.802897901,0.001381215
5064,2.015554675,7.133358835,7.644276548,12.10568921,13.97951615,14.69230241,7.442555409,0.381988556,0.569973471,0.535698705,0.294279596,0.831503473,0.001381215
5065,1.963699148,7.024860808,7.524777126,11.96222122,13.80459712,14.49973071,7.99990077,0.553411107,0.528673894,0.565595448,0.297721016,0.850100829,0.002071823
5066,1.93699742,6.99479519,7.494064367,11.69368435,13.52174801,14.20614686,8.537019906,0.742546797,0.513968493,0.560001856,0.294891404,0.824333408,0.008287293
5067,1.961841636,7.166291486,7.668472797,11.84598585,13.68068967,14.36174883,8.842017171,0.874930137,0.457013723,0.596092528,0.289843989,0.781835835,0.03660221
5068,2.091248262,7.770380582,8.276444738,12.43825022,14.33307444,15.00816986,8.420604555,0.836445396,0.381456129,0.608400644,0.280819823,0.763462544,0.060082873
5069,2.187297083,8.631323963,9.200807924,13.72062945,15.73816207,16.4676468,7.753180272,0.738491395,0.314872433,0.608452547,0.270648516,0.740533274,0.070441989
5070,2.346810874,9.490663104,10.1429811,15.10354514,17.3038617,18.05982544,6.936638299,0.601640126,0.274162382,0.572242622,0.264377485,0.729479423,0.067679558
5071,2.486279024,10.09489194,10.80027549,16.28931169,18.67990479,19.48500975,5.946670996,0.468812101,0.217273114,0.509647814,0.27248394,0.728657853,0.043508287
5072,2.600128994,10.40411945,11.1412129,17.2825201,19.70447451,20.524131,4.960246111,0.401951739,0.224543936,0.289482251,0.290455797,0.7365748,0.028314917
5073,2.658795395,10.60889428,11.37154978,17.65073446,20.09202611,20.91406809,4.670739864,0.438871762,0.191890741,0.222560531,0.311869073,0.727462843,0.018646409
5074,2.67860885,10.79700424,11.54606979,17.91112247,20.35317683,21.15923599,4.160310665,0.398681467,0.155405627,0.163663151,0.324181707,0.728433789,0.017955801
5075,2.694707282,10.8411351,11.57531641,17.94164897,20.36526342,21.17203823,3.533412459,0.293407337,0.142206793,0.10447943,0.342382992,0.726267832,0.024171271
5076,2.689212146,10.78062845,11.52839972,18.09066955,20.5082271,21.30879961,3.08174267,0.179503416,0.147381522,0.067769742,0.359590089,0.731645381,0.044889503
5077,2.656163921,10.5617507,11.29010774,17.9093902,20.31294957,21.09491522,2.850969568,0.098618258,0.131922838,0.078665753,0.378632609,0.760400329,0.05801105
5078,2.643625721,10.39736168,11.10339236,17.56722815,19.96356409,20.74791524,2.833671574,0.083450142,0.146923001,0.060564708,0.388115632,0.793487191,0.040745856
5079,2.601135147,10.22388321,10.92861961,17.25550873,19.69406354,20.48700248,2.999331434,0.08734253,0.202960731,0.04280205,0.391786479,0.794532825,0.020718232
5080,2.669398692,10.2673423,11.00702431,17.2386209,19.76865741,20.57161543,3.021246662,0.086596212,0.21108309,0.043604926,0.386739064,0.776757039,0.031077348
5081,2.658640604,10.1734723,10.91994929,17.36784481,19.84139508,20.64077485,2.94192789,0.082071726,0.207840697,0.059806183,0.362266748,0.740533274,0.014502762
5082,2.619632863,9.936708523,10.65212275,17.26919451,19.68459849,20.47682178,3.066244008,0.083498935,0.249664298,0.03876828,0.326246559,0.749122414,0.008287293
5083,2.5035384,9.51259712,10.19727215,16.74790675,19.082552,19.87286688,2.95004381,0.086172596,0.255166541,0.040717925,0.294661976,0.673313914,0.005524862
5084,2.461821788,9.298132788,9.958216471,16.33164652,18.61873384,19.40141514,2.933339343,0.10039811,0.251891396,0.029068984,0.272025084,0.660915677,0.012430939
5085,2.455630086,8.910462196,9.540777398,15.63810343,17.84465635,18.6275762,2.404330095,0.121770759,0.180525988,0.025161231,0.26391863,0.522966614,0.015883978
5086,2.307957928,8.331362458,8.917348511,14.48980931,16.58047345,17.34502498,2.320270279,0.160058109,0.145187175,0.045070557,0.264989293,0.460676675,0.013812155
5087,2.21043858,7.85725715,8.423181836,13.46530884,15.45394778,16.17699167,2.737143554,0.195652945,0.143091082,0.108412538,0.269118997,0.498618269,0.015883978
5088,2.147205793,7.582472963,8.14192624,12.92202786,14.83161298,15.5365271,3.049416903,0.244746939,0.136999312,0.143461687,0.288620373,0.519829711,0.017265193
5089,2.070893035,7.357401455,7.913295457,12.57785925,14.45025048,15.14586116,3.643892857,0.381542761,0.133756919,0.149427013,0.298638727,0.553812831,0.037983425
5090,2.00139115,7.27631283,7.821529009,12.37078766,14.2231238,14.911578,3.822655409,0.439109076,0.128418433,0.093394904,0.296650352,0.622824707,0.067679558
5091,1.9940385,7.40609822,7.950990828,12.43718654,14.28745885,14.97949129,4.427676636,0.484902857,0.21717486,0.071535775,0.295885592,0.673388603,0.078038674
5092,2.11818218,7.9171234,8.444866775,12.89010648,14.78578314,15.48306368,5.055811027,0.530194287,0.291094881,0.078292017,0.29343836,0.714168347,0.093922652
5093,2.206878348,8.840846178,9.429744365,14.03380496,16.02939812,16.75530461,5.533185294,0.557392211,0.352110831,0.100493117,0.285867238,0.720143401,0.102900552
5094,2.353776543,9.643465363,10.33493538,15.39276995,17.52471077,18.29236344,5.69062421,0.533170688,0.374840337,0.158569326,0.285790762,0.738890134,0.052486188
5095,2.517934115,10.2100327,10.95780397,16.78484361,19.03621763,19.82104587,5.181180875,0.460488378,0.352274588,0.134037177,0.291908841,0.732691015,0.024861878
5096,2.606785077,10.52963304,11.29843638,17.42205804,19.72359221,20.50842045,4.984189714,0.514295378,0.33468706,0.059628039,0.300703579,0.718799014,0.015883978
5097,2.616769202,10.68028899,11.47724297,17.5748017,19.87211846,20.67531503,5.381037528,0.495383472,0.307732617,0.240759505,0.303456715,0.700201658,0.009668508
5098,2.678299264,10.96505912,11.75845382,17.83146222,20.12079285,20.90657529,4.638314232,0.368947392,0.286575181,0.194407461,0.290455797,0.682276496,0.00621547
5099,2.611274063,10.74631901,11.53421302,17.58744152,19.87174716,20.65085022,4.159303652,0.280165454,0.271509514,0.144610165,0.281125727,0.696392561,0.029005525
5100,2.541539988,10.47614458,11.25789074,17.37511302,19.66480257,20.40621479,4.153698317,0.229932576,0.337929453,0.085702328,0.266289385,0.696467249,0.067679558
5101,2.496108354,10.19704141,10.97943472,17.02719468,19.29606642,20.05179161,4.689377033,0.318025861,0.409556873,0.045516199,0.24732334,0.680633356,0.106353591
5102,2.407489582,10.00519534,10.77561654,16.75437957,18.99951723,19.74975578,4.891969339,0.377050435,0.446533259,0.057020247,0.229275008,0.533871088,0.147790055
5103,2.440615203,9.959184563,10.72378149,16.71196907,18.97029731,19.73604159,5.267546169,0.430402768,0.466118626,0.0850835,0.2073264,0.516468743,0.166436464
5104,2.528073031,10.04575894,10.80776731,16.96676007,19.28556763,20.04558671,5.614016008,0.458005456,0.456784463,0.096082763,0.181248088,0.625886922,0.183701657
5105,2.548428258,10.06268233,10.81077717,17.26507206,19.55772276,20.33420177,5.510774658,0.446636577,0.445714473,0.1250293,0.154787397,0.564269176,0.187845304
5106,2.484576303,9.827577713,10.52422485,17.09161419,19.35294845,20.15328242,5.156738422,0.419565073,0.408083058,0.151233082,0.131385745,0.501755172,0.159530387
5107,2.424826353,9.478872873,10.14316297,16.6569139,18.91210152,19.69311297,4.89423599,0.43540299,0.328038516,0.180617262,0.124961762,0.461796998,0.169198895
5108,2.421575711,9.293530371,9.93646482,16.31350179,18.55801131,19.33949986,4.999072361,0.462450098,0.339698032,0.231613777,0.134215356,0.393532004,0.127071823
5109,2.403000596,8.896840256,9.527802599,15.69296202,17.87892146,18.67877833,4.611002012,0.489005944,0.266465791,0.213636207,0.152875497,0.390693853,0.085635359
5110,2.25888867,8.31963579,8.912416822,14.54189025,16.62533097,17.38678135,4.122389047,0.459712119,0.225067959,0.153648174,0.173294586,0.404063037,0.077348066
5111,2.103863861,7.845924741,8.41411442,13.4219175,15.38525204,16.11044288,3.83030343,0.471690916,0.216388825,0.113066782,0.189048639,0.332437075,0.072513812
5112,2.011917047,7.553367667,8.1089381,12.70462132,14.5848641,15.29574196,3.833203269,0.567788547,0.18848459,0.073783914,0.188895687,0.31174845,0.05801105
5113,1.984441356,7.465104076,8.00643741,12.48251046,14.31730402,15.014346,3.757352658,0.597039123,0.159434055,0.05790658,0.199066993,0.321308537,0.052486188
5114,1.978017464,7.432788414,7.966679627,12.41273379,14.2267544,14.92689753,3.826500852,0.619383206,0.156093407,0.054899102,0.228510248,0.325416387,0.056629834
5115,2.005260964,7.568899674,8.100202324,12.61676598,14.43087632,15.12815686,3.724447994,0.634013485,0.143811614,0.037677293,0.261853778,0.310702816,0.052486188
5116,2.081805913,7.995357303,8.541544193,13.09382801,14.96303376,15.66389254,4.250140771,0.736891191,0.140470966,0.038536249,0.282731722,0.401598327,0.050414365
5117,2.227001388,8.927601448,9.533325297,14.18241423,16.15306192,16.88588634,4.337628974,0.718636888,0.145973209,0.024327117,0.296267972,0.504966764,0.035220994
5118,2.386128202,9.701335032,10.38633364,15.49233805,17.6229329,18.40203595,4.178674911,0.598460788,0.163953755,0.026417886,0.310339553,0.599970125,0.026933702
5119,2.564139712,10.25668003,10.99053777,16.8022189,19.12349409,19.92335096,4.253312184,0.504127484,0.211574362,0.022100571,0.320204956,0.709687057,0.020027624
5120,2.694939472,10.59835161,11.353565,17.51569927,19.92055975,20.72518761,4.122168259,0.43487846,0.239675106,0.011602836,0.330299786,0.728732542,0.011740331
5121,2.660652907,10.79794046,11.55897811,17.68294882,20.09373161,20.89716672,4.621313994,0.532600692,0.270395965,0.008287737,0.337947385,0.749495855,0.00621547
5122,2.746640208,11.0796111,11.83320664,17.90633139,20.29409794,21.08155023,4.762894348,0.529881565,0.303671437,0.000502329,0.334047109,0.765180372,0.004834254
5123,2.724582257,10.97862063,11.72930403,17.86851689,20.21473756,20.99670321,5.067517271,0.508783934,0.384698523,0.000756031,0.340165188,0.766823512,0.009668508
5124,2.67737051,10.89019271,11.64961251,17.80558011,20.14749364,20.90631998,5.739967137,0.509510291,0.519503488,0.015434923,0.347048027,0.767943834,0.014502762
5125,2.597420124,10.64248947,11.39284931,17.48307784,19.79695015,20.57080511,5.609057929,0.474349051,0.51593358,0.021284267,0.358901805,0.756292479,0.020027624
5126,2.510968446,10.4885561,11.23276809,17.20001225,19.4940538,20.26385342,5.681006135,0.472143364,0.513149707,0.040290374,0.369608443,0.744267682,0.044889503
5127,2.467549118,10.23555613,10.96520745,16.94501766,19.23250878,20.02878741,6.742341913,0.462555447,0.667965807,0.150906623,0.383909452,0.76361192,0.031077348
5128,2.550827546,10.20242353,10.96540261,17.03131351,19.37295785,20.19857808,6.510120122,0.477649264,0.581305473,0.168433598,0.386968492,0.780566136,0.035911602
5129,2.588906529,10.15681297,10.91234993,17.19921387,19.49980585,20.2803402,7.0605598,0.504571061,0.532374808,0.335226644,0.379932701,0.843453581,0.019337017
5130,2.567390354,10.0438601,10.7628336,17.20537691,19.4842089,20.28955241,7.156873871,0.545536506,0.59931877,0.237701138,0.367925971,0.853088356,0.00621547
5131,2.465536811,9.704971131,10.39094045,16.82638627,19.11908185,19.91464482,7.436957132,0.56000377,0.535158681,0.383465587,0.346742123,0.858465905,0.004834254
5132,2.400446517,9.328975717,9.990353681,16.33981515,18.62474891,19.40003517,7.320465869,0.583312633,0.459371827,0.424057673,0.33137045,0.858914034,0.004834254
5133,2.389069258,9.032992848,9.667514466,15.87863305,18.09703059,18.8701699,7.253909952,0.636753682,0.447515803,0.438012154,0.325940655,0.730226305,0.008977901
5134,2.266163921,8.455146671,9.052457688,14.72556323,16.83237911,17.56043255,6.432189362,0.656846611,0.349392461,0.398556847,0.321275619,0.555381283,0.027624309
5135,2.122980748,7.984069018,8.569084359,13.60678997,15.61813109,16.32232956,5.942018707,0.665190295,0.285396129,0.344099116,0.313016213,0.523937561,0.038674033
5136,2.021901172,7.640517422,8.219708496,13.13431338,15.08522004,15.76890325,5.703735145,0.665510779,0.220318999,0.30305303,0.295044356,0.623870341,0.037292818
5137,1.930960508,7.469217128,8.055203182,13.02938045,14.9514383,15.6355986,5.085022755,0.670187189,0.164183015,0.2155936,0.282502294,0.597430727,0.025552486
5138,1.921131178,7.522384308,8.094456832,12.91027861,14.80048163,15.48869728,4.605283672,0.750941492,0.145383683,0.037986488,0.277072499,0.580401822,0.014502762
5139,1.950309586,7.627165336,8.181117916,12.95470381,14.83701042,15.51997798,4.829768716,0.851678939,0.110634396,0.03602697,0.270266136,0.588990963,0.023480663
5140,2.055645961,8.148978661,8.700989819,13.47038703,15.3996683,16.07905761,5.326988513,0.925374823,0.12271968,0.073322291,0.257035791,0.607887071,0.031767956
5141,2.214463189,9.069292579,9.672104294,14.44743547,16.47645378,17.19997478,5.269167931,0.919994233,0.129302722,0.059564052,0.246788009,0.605945179,0.023480663
5142,2.378852947,9.826304887,10.51583348,15.5337592,17.701189,18.47933786,5.004235216,0.860044801,0.109553598,0.068951722,0.244723157,0.617447158,0.012430939
5143,2.555393927,10.38527616,11.12139889,16.83185352,19.11265961,19.91251648,4.358887353,0.719807931,0.086300069,0.050356972,0.253823799,0.631264471,0.00621547
5144,2.660652907,10.57120058,11.32770825,17.44946826,19.77742848,20.58205634,4.136706,0.643717841,0.101660498,0.054996945,0.273936984,0.610650534,0.00621547
5145,2.67860885,10.80498923,11.57767542,17.7278254,20.07077085,20.8839865,4.692372531,0.605041253,0.226541774,0.061326736,0.289002753,0.662036,0.008287293
5146,2.730386981,11.01938943,11.80890129,17.75915801,20.11780654,20.91718631,4.871223375,0.519385424,0.337274424,0.059769115,0.297797492,0.643886773,0.019337017
5147,2.710650922,10.91542017,11.70816773,17.46644316,19.82675173,20.61778227,5.666891701,0.528645094,0.388759703,0.179262228,0.306286326,0.664650086,0.055248619
5148,2.633951182,10.60814096,11.40412423,17.11108828,19.47700511,20.25706236,6.804423634,0.581621496,0.447614057,0.320313225,0.313780973,0.711031444,0.105662983
5149,2.605546737,10.35078802,11.12865134,16.767782,19.10170939,19.88701473,7.503538544,0.612470059,0.499525104,0.373816849,0.323263995,0.737471058,0.164364641
5150,2.611196667,10.16027891,10.918728,16.48025168,18.78353562,19.55261958,7.368643149,0.562215002,0.519667245,0.358809133,0.329229122,0.651206214,0.252071823
5151,2.538598928,10.06549307,10.81164648,16.39411358,18.68591184,19.46406069,6.788624836,0.575216244,0.454295353,0.296698545,0.331905782,0.560385391,0.285911602
5152,2.580160748,10.20980649,10.98055126,16.86960667,19.21497488,20.00767526,6.911825356,0.553845813,0.403792618,0.450457161,0.33098807,0.497722011,0.292127072
5153,2.576755307,10.1584571,10.9059048,17.19358319,19.50274457,20.31285908,6.768378809,0.48638884,0.419775325,0.480966239,0.320587336,0.440884308,0.305939227
5154,2.524667594,10.02349532,10.74182168,17.08127686,19.35135998,20.16767678,6.702910152,0.40078624,0.474928766,0.491909531,0.301774243,0.371200239,0.349447514
5155,2.488523517,9.622929667,10.31019326,16.64010755,18.90565921,19.7281783,6.258149395,0.334500311,0.462777978,0.477084013,0.275925359,0.337441183,0.330110497
5156,2.41399087,9.29610516,9.956835983,16.23520619,18.47904273,19.28772594,5.741698344,0.301267521,0.402580814,0.462459301,0.258488835,0.280454104,0.348066298
5157,2.39386783,8.86816974,9.505927062,15.67201731,17.84523482,18.65582642,5.477469658,0.288745342,0.363573838,0.453819664,0.249847048,0.233773994,0.387430939
5158,2.30873189,8.30831735,8.907569792,14.76648995,16.84333538,17.63722851,4.97684911,0.264404054,0.309566698,0.380899752,0.246405629,0.220628874,0.44198895
5159,2.189386781,7.898760141,8.451742011,13.65443519,15.62633913,16.38421127,5.409238428,0.340336675,0.308616906,0.401379424,0.247858672,0.216371648,0.495856354
5160,2.109436395,7.559688175,8.098432945,12.93194027,14.83564794,15.5508197,6.207710104,0.412900328,0.329217568,0.458418529,0.23684613,0.258197027,0.580110497
5161,2.019037508,7.290629278,7.826461913,12.57701005,14.43656961,15.12192267,6.714005894,0.50337673,0.317197786,0.48867472,0.234704803,0.255284189,0.651933702
5162,1.971283985,7.243793175,7.772183691,12.43732923,14.26830918,14.95485498,7.56716889,0.620138396,0.384043494,0.526126299,0.237763842,0.246396295,0.667127072
5163,1.988001588,7.348141848,7.879444498,12.41113395,14.23520454,14.93391637,7.404020949,0.690955465,0.313758884,0.480773821,0.236769654,0.277018448,0.668508287
5164,2.080103197,7.829809277,8.373407603,12.96653108,14.8374866,15.54144653,7.64645897,0.738092175,0.316903023,0.457432496,0.226674824,0.347449399,0.67058011
5165,2.185052591,8.652694671,9.260359942,13.99520052,15.9687645,16.70993816,7.435070997,0.702487358,0.310450987,0.431678339,0.216962374,0.397490477,0.636740331
5166,2.36283191,9.51069363,10.20442864,15.49043007,17.57804333,18.35452234,7.397921894,0.624374556,0.324173845,0.474759773,0.215662282,0.401747703,0.644337017
5167,2.507408218,10.08177061,10.81562835,16.67094159,18.86017625,19.66814381,6.841236052,0.528741572,0.323911833,0.466718918,0.222774549,0.318545074,0.63121547
5168,2.571105377,10.38212943,11.12601785,17.24835963,19.48281918,20.29865888,6.983260462,0.53239332,0.342645662,0.499680287,0.230422147,0.293001718,0.621546961
5169,2.676596547,10.60039591,11.36402213,17.70010309,19.94420882,20.76434241,6.787098717,0.553896824,0.319490387,0.488803698,0.22828082,0.249831952,0.600138122
5170,2.692462789,10.65730842,11.42384677,17.75922962,19.99516975,20.84631478,6.842006891,0.571971478,0.305833033,0.54970667,0.212220863,0.221599821,0.548342541
5171,2.670404841,10.51782008,11.27432775,17.4857954,19.71356992,20.57234855,6.423024673,0.58922995,0.243245014,0.517790614,0.199831753,0.186869819,0.540055249
5172,2.650591386,10.286829,11.02359887,17.1462897,19.35104799,20.17499837,6.52334405,0.568901925,0.255068287,0.508189615,0.191801774,0.196504593,0.606353591
5173,2.544326253,9.965138883,10.66405102,16.59836747,18.77737269,19.54287841,6.730522726,0.550078735,0.293518488,0.482067014,0.186907311,0.192097991,0.706491713
5174,2.476836675,9.854360445,10.53288764,16.31873856,18.48127798,19.26276653,6.804941768,0.547541474,0.326695706,0.476868881,0.176430101,0.162670849,0.712016575
5175,2.445645961,9.642097221,10.33583223,16.18800396,18.34933199,19.14322512,7.251110163,0.557821372,0.339763535,0.576004849,0.163352707,0.166255882,0.710635359
5176,2.489607065,9.644502375,10.37544798,16.41634315,18.62594696,19.41292215,7.430182511,0.556215623,0.375331608,0.602385479,0.145533802,0.144148181,0.698895028
5177,2.517934115,9.677858275,10.38485967,16.68207896,18.86449399,19.64812949,7.162137749,0.565598385,0.344807258,0.582034383,0.125114714,0.122862051,0.674033149
5178,2.472425085,9.507171705,10.17825678,16.55261765,18.71084993,19.5087984,7.067193999,0.594885557,0.306553565,0.614081178,0.102630774,0.094181791,0.633977901
5179,2.428386585,9.132214625,9.769324807,16.03617615,18.204593,19.0156617,6.343064534,0.595985628,0.248517997,0.552694605,0.079611502,0.060049294,0.542127072
5180,2.372583845,8.853409665,9.457515662,15.57531969,17.75405572,18.57013397,5.779984979,0.587491128,0.223659647,0.490938798,0.065616396,0.026439615,0.473066298
5181,2.407334787,8.515346287,9.095508072,15.13779947,17.27660479,18.07622311,5.423586653,0.61918027,0.183670127,0.407014935,0.057815846,0.016506087,0.486187845
5182,2.2917821,7.98100609,8.544665784,14.26931539,16.33400214,17.06921207,5.401844578,0.689940782,0.155274621,0.359681955,0.053380239,0.017477033,0.497237569
5183,2.192173051,7.548201891,8.085975949,13.1907005,15.14483751,15.9048566,5.733895958,0.775802874,0.161792159,0.422922438,0.053609667,0.005975054,0.399171271
5184,2.058277436,7.157087506,7.68450731,12.38653653,14.25112109,14.99754285,5.933827453,0.865504125,0.131333311,0.454388181,0.055521566,0.010082904,0.351519337
5185,2.012845801,6.919336411,7.438343385,12.00994168,13.81319447,14.55794638,5.365286597,0.903442158,0.107129991,0.317456796,0.068369532,0.008066323,0.296961326
5186,1.940789838,6.786254698,7.289083149,11.6941813,13.46356028,14.1997244,5.317757934,0.913411551,0.107129991,0.311516009,0.088100336,0.012472926,0.261740331
5187,1.945278824,6.786360434,7.283688188,11.54183338,13.30228403,14.03320006,5.171119387,0.933514461,0.087642878,0.251862488,0.11165494,0.068787811,0.245165746
5188,1.96989085,6.89717643,7.393209903,11.71849037,13.48311356,14.20377196,5.266450573,0.956752351,0.069858841,0.243974897,0.142092383,0.134438718,0.240331492
5189,1.948993847,7.053988037,7.562317186,11.98428642,13.74581386,14.45621462,5.003354653,0.968588094,0.060229915,0.16002506,0.165035179,0.143849429,0.247237569
5190,2.0736793,7.4779579,8.021232656,12.61272719,14.38825281,15.11010396,4.771407424,0.95290432,0.052336816,0.097270589,0.182089324,0.208454702,0.221685083
5191,2.19906132,8.0295008,8.611280438,13.49481925,15.31341619,16.0605536,5.216758358,0.970686214,0.047489601,0.182822587,0.189278067,0.308163418,0.174723757
5192,2.257263345,8.382026345,8.975454517,14.2715786,16.17165213,16.95003953,5.318533754,0.977059306,0.032391183,0.181053582,0.197078617,0.39532452,0.164364641
5193,2.34712046,8.64215074,9.251757435,14.87215538,16.8284011,17.61370644,5.21881014,0.972260912,0.039006976,0.119719005,0.207785255,0.424901038,0.185773481
5194,2.435042669,8.867143029,9.490339682,15.15599868,17.15275836,17.93066866,4.377500559,0.782750399,0.04339567,0.059444706,0.221627409,0.439091792,0.178176796
5195,2.395028774,8.809969884,9.412781599,14.99559775,17.03524929,17.80791151,3.927518846,0.608091954,0.051911047,0.04638007,0.244952585,0.535887669,0.165745856
5196,2.367475691,8.605081961,9.194627289,14.72648113,16.80583905,17.57993256,4.298031804,0.738351668,0.077653686,0.019402426,0.268583665,0.516319367,0.131906077
5197,2.291240324,8.348759474,8.918243435,14.2136694,16.26350552,17.02829559,4.666994936,0.812186169,0.106474962,0.018179245,0.286326094,0.496452312,0.144337017
5198,2.299599128,8.267244608,8.837375709,13.96420719,16.00354467,16.77930803,4.74377728,0.790531849,0.140241706,0.026810374,0.298485775,0.46784674,0.158149171
5199,2.304862076,8.282021596,8.86800765,14.3017765,16.34443406,17.14429093,4.618983624,0.683344792,0.158025743,0.038190739,0.302691955,0.5116887,0.179558011
5200,2.385586425,8.443343425,9.076247192,14.75319235,16.83057617,17.61301892,4.513879542,0.665629436,0.158713523,0.033909024,0.292979504,0.509896183,0.165745856
5201,2.424594167,8.549527057,9.198285774,15.02579081,17.09222734,17.88731321,4.539679121,0.720138396,0.162774703,0.018535505,0.285178954,0.474867428,0.136049724
5202,2.379317324,8.428681584,9.062879631,14.91412055,16.98369768,17.79214234,3.896812353,0.752443,0.077686438,0.00721912,0.28181401,0.330943312,0.113259669
5203,2.312833895,8.168009875,8.783764407,14.5653103,16.65570524,17.45937891,3.749350211,0.774649574,0.042347624,0.008960449,0.277225451,0.302412428,0.105662983
5204,2.278856915,7.992103855,8.591679867,14.3860245,16.46861277,17.26679979,4.155365784,0.854078691,0.065371893,0.026772426,0.269883757,0.288968556,0.100138122
5205,2.295342329,7.773558579,8.354691075,14.1915043,16.22420162,17.02763674,4.215736244,0.901277502,0.092981364,0.032967159,0.26162435,0.185002614,0.078729282
5206,2.212063901,7.367924211,7.922847502,13.47308501,15.42385708,16.20296014,4.528125816,0.855601269,0.09897488,0.115892616,0.255353319,0.254238554,0.087016575
5207,2.112687041,6.941774171,7.465311131,12.35268957,14.23486158,14.99321082,5.111390673,0.904123048,0.072740969,0.195591195,0.25114714,0.364627679,0.102900552
5208,2.062843817,6.725537237,7.22998354,11.86138692,13.67356803,14.42165963,5.158611716,0.940505234,0.044378214,0.203368013,0.228204344,0.400328628,0.077348066
5209,2.013464973,6.563145233,7.06920939,11.63941145,13.41004668,14.14358676,5.635704219,0.952446327,0.055775718,0.258595802,0.21856837,0.490850698,0.08218232
5210,1.968033339,6.483938769,6.976736537,11.39067746,13.13780293,13.87062736,5.909640096,0.964868701,0.054301903,0.285569746,0.214591618,0.547688401,0.096685083
5211,1.960371106,6.447156786,6.927335307,11.20118806,12.94974924,13.66682939,5.694063117,0.946682044,0.040415288,0.235165755,0.211226675,0.598775114,0.089088398
5212,1.961764241,6.461190001,6.939103529,11.15931787,12.91537166,13.61909304,5.494147223,0.946955953,0.036779878,0.155177032,0.200290609,0.638210471,0.097375691
5213,1.940015875,6.457926045,6.941663842,11.19492223,12.93370263,13.64195645,5.52581292,0.96124135,0.036419612,0.17296057,0.190807586,0.636716708,0.059392265
5214,1.975308594,6.709017504,7.232230893,11.54296733,13.28937494,13.99953715,5.398847039,0.945118435,0.028264501,0.19992232,0.186677883,0.570542983,0.061464088
5215,2.045894027,7.171411357,7.735394621,12.08487637,13.89701262,14.62148781,5.121315454,0.908920334,0.023581043,0.164747958,0.201590701,0.560310703,0.068370166
5216,2.184278628,7.747577548,8.337770016,12.8833054,14.76857317,15.50306744,4.822198211,0.862437899,0.0316379,0.126959088,0.221397981,0.567032639,0.041436464
5217,2.276148046,8.204378236,8.819485627,13.45333241,15.39068956,16.14450635,4.065974685,0.738210832,0.04136508,0.090473102,0.235316611,0.459332288,0.03038674
5218,2.34294106,8.53070057,9.15939792,13.88469761,15.8598319,16.62390632,3.572103196,0.597425035,0.061834736,0.087188774,0.238910982,0.427440436,0.02140884
5219,2.397505457,8.659508437,9.295971478,14.0002114,16.01070006,16.78741762,3.381330073,0.520251508,0.097304556,0.078247391,0.242505353,0.416760027,0.007596685
5220,2.319567374,8.491119044,9.165439824,14.03455095,16.02803542,16.7913942,3.226758904,0.446240685,0.131038548,0.039616408,0.245411441,0.462767944,0.005524862
5221,2.254012703,8.262024883,8.936345663,13.68165795,15.65235051,16.42596692,2.658363233,0.358616483,0.165001801,0.033741444,0.243652493,0.261632684,0.009668508
5222,2.219880928,8.172303948,8.856978983,13.56261513,15.53622397,16.31198733,2.485980246,0.263911684,0.177873121,0.051753822,0.240516978,0.268952125,0.02140884
5223,2.200918832,8.159152212,8.850622226,13.60105401,15.61840717,16.38677549,2.917751295,0.18676588,0.190220417,0.113783332,0.236693178,0.475913063,0.029005525
5224,2.266318716,8.419997586,9.129263973,14.31636595,16.41497136,17.17976144,3.260987651,0.124594127,0.215766548,0.153786911,0.22598654,0.60467548,0.053176796
5225,2.366701728,8.636146038,9.343471003,15.01390044,17.13812432,17.92056707,3.745636235,0.115760291,0.245799627,0.226566711,0.207555827,0.652326537,0.068370166
5226,2.355169678,8.565491048,9.230751856,15.22976019,17.32917319,18.13141556,4.330330876,0.093977333,0.319261127,0.272399007,0.175359437,0.726940025,0.078729282
5227,2.311672951,8.381050661,9.023014398,15.11440647,17.22615761,18.06680647,5.192209626,0.129212873,0.365571677,0.409792473,0.132074029,0.732242886,0.098066298
5228,2.261674935,8.289156905,8.920766388,14.95084079,17.08704388,17.90956297,4.850563032,0.141260424,0.350931779,0.29604104,0.107525237,0.747479274,0.122928177
5229,2.258346893,8.150559653,8.747870671,14.70766828,16.80053086,17.60086483,4.916435007,0.154250577,0.337143419,0.291666348,0.097583359,0.744566435,0.174723757
5230,2.182885493,7.729704743,8.275891633,13.90443424,15.90442427,16.66181931,4.955468197,0.130224228,0.341073593,0.31408584,0.0929948,0.720068713,0.212707182
5231,2.022288154,7.336421254,7.862870347,12.9019722,14.81676176,15.58226749,5.586226477,0.131685814,0.385582812,0.419048345,0.092000612,0.731794757,0.229972376
5232,1.9458206,7.09831702,7.611499726,12.26570815,14.11355771,14.87119129,7.121446972,0.179959191,0.516555858,0.662655479,0.092765372,0.685637464,0.238259669
5233,1.882974795,7.034893575,7.539339878,12.04194126,13.84703355,14.59846485,8.100935367,0.15404764,0.670422166,0.721213281,0.096895075,0.721637165,0.288674033
5234,1.864167494,7.017683274,7.548662353,11.94643031,13.73743468,14.47049766,8.165658581,0.111686036,0.631742705,0.759899839,0.102477822,0.772873254,0.363259669
5235,1.88877952,7.21432947,7.771194184,12.06610671,13.86918003,14.60582125,8.618453945,0.150266146,0.613925916,0.818152628,0.106607525,0.791171857,0.44198895
5236,1.981035919,7.711815869,8.28874195,12.54572362,14.41156442,15.16323427,8.485599102,0.16158734,0.56768087,0.817947634,0.110201897,0.766524759,0.48480663
5237,2.142407225,8.719664605,9.360010491,13.74114006,15.7235875,16.52726117,8.391955729,0.18320063,0.551894671,0.796200375,0.111884368,0.716782433,0.523480663
5238,2.363992855,9.559017015,10.30128759,15.26499314,17.38482016,18.2378736,7.540267639,0.165894473,0.39344316,0.790431198,0.111196084,0.675405183,0.535911602
5239,2.472812066,10.12236933,10.99633306,16.5252781,18.74511135,19.61128501,6.65468944,0.17919513,0.198735794,0.787043017,0.118843683,0.622974083,0.566298343
5240,2.571801944,10.4565258,11.32595956,17.10576016,19.35946721,20.21848438,6.438111318,0.207643941,0.15796024,0.754138108,0.138880392,0.544476809,0.636049724
5241,2.675822585,10.64491555,11.59783048,17.33958388,19.5905541,20.46006746,6.536565834,0.259538015,0.14191203,0.810199575,0.164117467,0.407050564,0.669889503
5242,2.723963089,10.75510117,11.71739963,17.30161201,19.56388846,20.44819189,6.193581324,0.236661639,0.137294075,0.783219073,0.185913123,0.321457913,0.681629834
5243,2.693701132,10.72728568,11.68214203,17.22202418,19.46994352,20.3578252,4.206950606,0.234906183,0.098287099,0.292796992,0.210997247,0.264097393,0.694751381
5244,2.65182973,10.54413084,11.55431773,17.09664328,19.31934795,20.1950636,3.954161237,0.203987757,0.113058003,0.174473524,0.232486999,0.330420494,0.729972376
5245,2.542313951,10.24032484,11.25439458,16.72399994,18.93077719,19.80840123,3.855293607,0.15909222,0.109226083,0.18243687,0.253135515,0.337665248,0.746546961
5246,2.459112919,10.02450493,11.00815904,16.46950339,18.67228757,19.56565589,3.590040691,0.102840002,0.114466315,0.156339352,0.270648516,0.32078572,0.763121547
5247,2.402923201,9.933045321,10.8765767,16.37294309,18.57222772,19.46988994,3.667765095,0.093024752,0.139488422,0.144375297,0.279060875,0.308312794,0.796270718
5248,2.470257988,10.06935687,10.99638616,16.71614897,18.96891384,19.87182414,4.173444099,0.131027103,0.174728982,0.177063713,0.276843071,0.318096945,0.836325967
5249,2.560037708,10.16233059,11.04729572,17.26155581,19.4855616,20.3600845,6.549479621,0.198430846,0.249009269,0.634655638,0.263459774,0.393307939,0.863259669
5250,2.607326849,10.02749389,10.89175051,17.28786926,19.47737312,20.34640938,7.471270048,0.25758184,0.307994629,0.710629973,0.22904558,0.46291732,0.885359116


==> TS_Data/Load_dist_2024.csv <==
time,BE,DE,DK,GB,NL,NO,Wind,3.5BE,4.5De,3.5DK,0GB,2NL,2No
5750,3.027839018,11.14399547,12.04159675,18.67982899,27.49571693,28.32208831,3.617195108,0.000451341,0.282253693,0.346332472,0.414782197,0.055920129,0.510734943
5751,3.011460106,11.03529402,11.91051588,18.499632,20.45268075,21.29353576,3.395096059,0.001437778,0.208316043,0.389052552,0.42072278,0.023631239,0.521847616
5752,2.975501396,10.8700068,11.74093927,18.24315764,20.36003981,21.20669269,3.122959252,0.002424214,0.143348396,0.39536297,0.426663363,0.010112872,0.532705291
5753,3.00321622,10.94392427,11.82306253,18.50663272,20.84880255,21.7098153,2.903944516,0.003410651,0.091365357,0.389294022,0.397067435,0.004110081,0.555056946
5754,3.015765496,10.93252131,11.77678497,18.95907267,21.48914618,22.34313249,2.853012735,0.004187702,0.048811907,0.380178527,0.289675211,0.003423916,0.64061476
5755,2.955111678,10.77313238,11.57506164,18.72712403,21.41668741,22.24974024,2.766924997,0.006272247,0.038277965,0.334029572,0.231643317,0.003967322,0.697841572
5756,2.891667269,10.4412254,11.21685884,18.09689351,20.81668163,21.6463827,2.679781151,0.015634088,0.05559483,0.28507554,0.245652957,0.011404612,0.677155747
5757,2.823095363,10.04071237,10.78632009,17.54923171,20.26741824,21.10005992,2.361449189,0.014535979,0.096158551,0.247736218,0.2940673,0.014241373,0.491150137
5758,2.730954174,9.489047174,10.1919475,16.99641891,19.62808695,20.44770947,2.778813151,0.011981481,0.157936142,0.273637908,0.349565296,0.027504156,0.506712169
5759,2.567237353,8.825766313,9.500319368,15.56049268,18.07063732,18.8550823,3.22879596,1.17E-02,0.212164385,0.312768132,0.361773053,0.047755228,0.521449628
5760,2.405362651,8.326598461,8.951357303,14.20300375,16.62568245,17.37347562,3.361661225,1.52E-02,0.238952743,0.335651446,0.269539168,0.052687325,0.476572349
5761,2.305326212,8.067537582,8.679987743,13.33846262,15.66863623,16.40834596,3.592817463,2.58E-02,0.251892744,0.385515015,0.242882562,0.071151606,0.438646747
5762,2.26652363,7.95308122,8.550984757,12.85431231,15.15937303,15.88481113,3.329650221,3.24E-02,0.232210371,0.343805085,0.236941979,0.08185854,0.402217768
5763,2.255516562,8.004486992,8.591014324,12.82255679,15.08846355,15.80399038,2.690227871,1.39E-02,0.163109169,0.293760413,0.231001396,0.067299412,0.372342479
5764,2.271698325,8.182987225,8.760189797,12.98039777,15.23753552,15.95334789,2.23481206,0.003741014,0.120742256,0.244210755,0.191157259,0.032862228,0.37895813
5765,2.386569186,8.695535386,9.296609342,13.41480691,15.71237568,16.42933023,2.098955941,0.006914361,0.112360249,0.213918335,0.298346772,0.027050551,0.383159641
5766,2.567366755,9.678381455,10.36132679,14.62687272,17.01335749,17.77811901,2.055327742,0.003922481,0.112514345,0.204875281,0.356007027,0.024220696,0.384889815
5767,2.798867635,10.50318252,11.27657801,16.15418633,18.59519694,19.4198814,2.296780493,0.002031036,0.132607641,0.256811468,0.311432947,0.032682628,0.364366044
5768,2.97821206,11.08724914,11.89999512,17.80148559,20.18358944,21.04268978,2.314155589,0.00013959,0.136879071,0.257326604,0.312547863,0.035319067,0.363214978
5769,3.075747168,11.40283061,12.22527434,19.0032986,21.0917255,21.9410702,2.457462193,0.000544401,0.154436543,0.262469917,0.335724582,0.035116441,0.385857377
5770,3.135613139,11.59661687,12.45095127,19.49344694,21.44745285,22.27021572,2.425795944,0.000848841,0.171315452,0.243120115,0.348653092,0.024846994,0.375645538
5771,3.186074381,11.73196167,12.59431537,19.60280757,21.52481877,22.34140142,2.570796386,0.00115328,0.163051045,0.289647373,0.358563449,0.019597143,0.390035056
5772,3.151667017,11.66572315,12.52154951,19.63960844,21.52486318,22.3539417,2.385302033,0.001457719,0.113480824,0.303954475,0.35754989,0.014681164,0.388166659
5773,3.100969037,11.46096039,12.33226585,19.53722252,21.50784665,22.3316224,2.626045865,0.001762158,0.129635212,0.350872109,0.341704581,0.015256805,0.388976933
5774,3.067001652,11.21785163,12.08356224,19.18650851,21.23633118,22.06868731,2.964602365,0.002066598,0.182275186,0.376351226,0.356187216,0.016281447,0.393669375
5775,3.045279818,11.11895794,11.967138,18.99829918,21.16060854,21.98454545,3.290278026,0.002371037,0.237017082,0.398159998,0.368620208,0.021782279,0.389138988
5776,2.98845183,10.92518973,11.77038587,18.62019523,20.82978929,21.66101611,3.907471344,0.002675476,0.346327854,0.441463631,0.381053201,0.02748113,0.369773433
5777,3.009800672,10.95540736,11.81067424,18.62270196,20.97366538,21.80230455,4.416594981,0.002531233,0.397024057,0.528127239,0.324620478,0.030030072,0.356310964
5778,3.015512015,10.9339807,11.76556269,19.11408955,21.56185812,22.37920058,4.822235618,0.00238699,0.409200337,0.630727871,0.340139195,0.036157201,0.346308843
5779,2.964367969,10.77713904,11.54605865,18.83035675,21.40759774,22.21697748,5.014885343,0.002242747,0.40619006,0.689002648,0.263176269,0.048775265,0.33506033
5780,2.910606126,10.49275911,11.24545364,18.18593891,20.86519977,21.68628677,5.345743145,0.002098504,0.427160621,0.736439443,0.291127979,0.050060097,0.369258671
5781,2.863361748,10.08946484,10.81903397,17.63861802,20.35801918,21.19178464,5.545317627,0.001954261,0.447302578,0.75025958,0.310858597,0.040403133,0.409450658
5782,2.790244669,9.506151379,10.18350186,16.99930775,19.63137401,20.44778998,5.820902665,0.001810018,0.480727873,0.78088201,0.348337763,0.040138338,0.418964231
5783,2.646135044,8.933638664,9.577420014,15.58092088,18.086486,18.85583827,5.973700902,0.001665775,0.510538673,0.76938401,0.309169332,0.045114184,0.443687129
5784,2.491051083,8.371822783,9.02231796,14.1832885,16.58434974,17.32229045,6.20456129,0.001521532,0.542404085,0.761805874,0.270000901,0.060260466,0.485788027
5785,2.389849995,8.070137405,8.700864094,13.30266652,15.63792535,16.37177656,5.97024771,0.020082358,0.479624871,0.74320463,0.31093743,0.101398118,0.468817548
5786,2.300338778,7.857800588,8.46596136,12.78440157,15.06305646,15.77603485,5.561116041,0.080724938,0.412909452,0.666493613,0.254538493,0.133878121,0.410001168
5787,2.255936748,7.894785698,8.489891807,12.77810671,15.03995245,15.74066659,5.490679349,0.155698765,0.361488729,0.605123995,0.25923465,0.181693215,0.418856989
5788,2.251907674,8.053043024,8.639570355,12.84466568,15.10589618,15.81375502,4.943586339,0.121480585,0.29489902,0.550121137,0.294664174,0.171099107,0.461868254
5789,2.334515496,8.546637706,9.152187545,13.27038512,15.55461406,16.27278798,4.573250003,0.101058558,0.23372024,0.49508206,0.323088878,0.189595623,0.527912757
5790,2.573461749,9.671277569,10.35496889,14.63562747,16.97580416,17.73377822,4.244330596,0.074489915,0.207410391,0.422979097,0.277422406,0.168342935,0.616578212
5791,2.803828427,10.50042851,11.27214555,16.10441591,18.50896694,19.3135482,3.758037103,0.057287765,0.158403837,0.382202851,0.256880941,0.103530295,0.649971045
5792,2.983396646,11.12818263,11.95025337,17.85174384,20.23359945,21.056059,3.317119414,0.068971454,0.113007722,0.326326677,0.278661201,0.089910614,0.622609989
5793,3.098823952,11.36399414,12.21385266,18.97298611,21.15872233,21.98095272,3.177300746,0.069767117,0.0977306,0.288576856,0.355624127,0.120963025,0.620691545
5794,3.13221739,11.37778302,12.24927498,19.23887637,21.15963302,21.98254663,3.056231426,0.083419026,0.081884404,0.248025982,0.423352403,0.151520385,0.612326655
5795,3.172258456,11.50834653,12.38916325,19.29186689,21.06115026,21.8797507,2.726294745,0.049894144,0.080378589,0.2174277,0.459896842,0.132726837,0.581755483
5796,3.139775426,11.53013711,12.41132682,19.21579823,20.87229395,21.68717191,2.258163493,0.021729521,0.080594864,0.192520062,0.501824407,0.083071992,0.48973454
5797,3.10594277,11.41544965,12.30950753,19.06108465,20.72615487,21.55358324,2.401722336,0.045166694,0.074222863,0.220007405,0.453522681,0.08221774,0.487587313
5798,3.060807699,11.19781888,12.08068705,18.7378101,20.42879682,21.25420985,2.410809958,0.035697834,0.095807104,0.166529834,0.382866345,0.091124067,0.544816509
5799,3.040054122,11.11988761,11.98317379,18.52695195,20.25677784,21.07316624,2.541048753,0.026149873,0.163151072,0.17003115,0.354464165,0.05511423,0.505003444
5800,3.002668153,10.93743011,11.80593815,18.51217732,20.37723446,21.21306061,2.410748421,0.01475467,0.174189205,0.195248674,0.326061985,0.023732552,0.422210095
5801,3.004884028,10.88746589,11.77219901,18.64467735,20.68080906,21.52032398,2.082372572,0.00122374,0.135393533,0.177669653,0.2842583,0.032615854,0.390871545
5802,3.009570786,10.82606722,11.68375854,19.03984173,21.24463668,22.07325563,2.176525996,0.002270665,0.137784723,0.201317622,0.202610478,0.028708398,0.393259471
5803,2.95258066,10.64490305,11.46212491,18.80309545,21.18192244,22.00273308,1.860819298,0.007342438,0.112886068,0.154935246,0.169759899,0.017909362,0.374520687
5804,2.897861983,10.38703079,11.17683787,18.15510476,20.70904072,21.53368964,1.817651645,0.004145825,0.08631804,0.184813142,0.146245326,0.014699584,0.369232456
5805,2.850957104,10.0045639,10.76378577,17.66271125,20.28518954,21.10898244,1.673480745,0.001675081,0.057438575,0.186338428,0.18422001,0.004061727,0.374418211
5806,2.741903393,9.374444963,10.08480509,16.87416385,19.4399563,20.25004009,1.524858688,0.001588042,0.035867851,0.181344022,0.183735754,0.002010141,0.359585426
5807,2.611395029,8.784872529,9.457933622,15.46143449,17.92599224,18.71101995,1.396464407,0.001501004,0.022664264,0.184302031,0.149438038,0.000117431,0.321964867
5808,2.440699451,8.335699541,8.954304043,14.194616,16.53174002,17.28630533,1.486472105,0.001413965,0.018705081,0.215045195,0.115140322,0.0000023,0.32234379
5809,2.343783203,8.042166073,8.653870253,13.48425153,15.72787133,16.48095317,1.492745056,0.001326927,0.021467993,0.211310458,0.102279382,0.00000461,0.32594951
5810,2.309120073,7.895709273,8.504243035,12.92469364,15.13438802,15.86602167,1.552155111,0.001239888,0.032711588,0.221407931,0.095206991,0.001206545,0.311636254
5811,2.290354771,7.937010231,8.539762642,12.86575918,15.05902932,15.77572528,1.611660057,0.00115285,0.04531366,0.218296992,0.076118294,0.00244072,0.31739635
5812,2.301246137,8.067641417,8.659390613,12.95516184,15.14795289,15.85492631,1.593054608,0.001065811,0.06062052,0.215157881,0.042141538,0.002855182,0.278884491
5813,2.401839781,8.555467581,9.167917742,13.42212918,15.63758085,16.35795823,1.527554046,0.000978773,0.061818142,0.187404921,0.01604802,0.001128258,0.293886481
5814,2.582166163,9.594335083,10.27187206,14.67343185,16.95938265,17.71691062,1.715248984,0.000891734,0.072379119,0.212815622,0.009775215,0.001611797,0.319171804
5815,2.803322223,10.4785366,11.23533403,16.19984009,18.58723749,19.39896162,1.816938014,0.000804696,0.072553491,0.250255556,0.02960719,0.001588771,0.30427944
5816,2.974829251,11.06628287,11.88313175,17.84507282,20.30063583,21.145448,1.846217093,0.000717657,0.095892263,0.246025805,0.04769359,0.001105232,0.274444664
5817,3.120995658,11.34155368,12.16698133,18.91855845,21.34070687,22.18012069,1.744616356,0.000630619,0.096104482,0.233706807,0.069181044,0.001565745,0.244416853
5818,3.126354566,11.45209061,12.29113241,19.14094177,21.51208846,22.3513258,1.405116184,0.00054358,0.070896284,0.173460025,0.092977161,0.001568048,0.236967096
5819,3.157749067,11.53676437,12.37785761,19.32589921,21.6401246,22.47019639,1.628452049,0.000456542,0.100619222,0.188278238,0.116863372,0.000713796,0.256833114
5820,3.098160179,11.3910783,12.22154132,19.02979089,21.31768929,22.14701045,1.509953885,0.000369503,0.06570974,0.213930408,0.103754674,0.00164173,0.230463453
5821,3.084182115,11.19290234,12.00396986,18.69509638,20.96185537,21.79402523,1.532675311,0.000282465,0.070905746,0.221915019,0.102166764,0.002454536,0.215499594
5822,3.047484278,10.93547161,11.73348447,18.35660406,20.54062251,21.36706925,1.760523189,0.000195426,0.090543512,0.245957389,0.092943376,0.019518856,0.22625241
5823,2.986256504,10.76626861,11.55215929,17.95992359,20.03882855,20.86970182,2.075549696,0.02797385,0.099962287,0.269448402,0.087408217,0.06992664,0.222444121
5824,2.954267499,10.59421705,11.38514309,17.69845332,19.76378248,20.5949707,2.493349682,0.095214387,0.109413503,0.254155297,0.081873057,0.175556876,0.213540636
5825,2.939388165,10.5541022,11.35752343,17.78040038,19.96628862,20.79988497,2.93324317,0.209222251,0.103872809,0.205470907,0.076456147,0.278716457,0.228478281
5826,2.92292628,10.53274409,11.30837753,18.12040525,20.39061564,21.21569166,3.769552589,0.39039155,0.094289124,0.238314861,0.062908239,0.368901077,0.203488469
5827,2.86448301,10.32992817,11.07068701,17.82982046,20.1881018,21.01298112,4.863254948,0.593881302,0.103636258,0.268723992,0.078787333,0.502185136,0.186701493
5828,2.808869146,10.01871688,10.73597733,17.26086468,19.73259601,20.55307944,5.290898431,0.644813066,0.121934471,0.286125935,0.117516555,0.556355314,0.18559809
5829,2.752583902,9.611401392,10.30385798,16.68517514,19.17135957,19.98640911,5.385965925,0.648549427,0.107568407,0.286254719,0.159849543,0.609954455,0.205092336
5830,2.672886177,9.067778547,9.730955396,16.13494153,18.5451444,19.34247496,5.542374629,0.701379615,0.088728155,0.262735534,0.190132438,0.631243985,0.25310347
5831,2.542887828,8.494424668,9.12421888,14.88591732,17.20526735,17.97374216,5.700966482,0.746006561,0.077589994,0.26559293,0.189040047,0.621943919,0.283662726
5832,2.41385469,7.97859067,8.554301281,13.62081774,15.84817554,16.59367396,5.748592103,0.756340879,0.068221233,0.24941846,0.170379296,0.596756144,0.36396329
5833,2.308870395,7.650423135,8.214384549,12.7632927,14.89941429,15.62917782,5.463360041,0.644440825,0.069767599,0.273674128,0.174827695,0.599565275,0.36843648
5834,2.227012367,7.398103607,7.951061806,12.18638243,14.2354619,14.94866088,5.608516971,0.633431822,0.095263714,0.288794179,0.154252444,0.598994239,0.377025388
5835,2.185452688,7.305239228,7.848126688,11.9625461,13.99379835,14.68876242,5.456800414,0.654426168,0.111449191,0.270454527,0.144950223,0.585068317,0.274029994
5836,2.160877087,7.290742937,7.830832969,11.88102361,13.91805413,14.61212174,5.683655933,0.691226764,0.111850651,0.290287269,0.149274742,0.623295525,0.249218919
5837,2.157289512,7.350228102,7.891250611,11.86209984,13.89692429,14.59052927,5.600641225,0.693678896,0.114255359,0.253133074,0.180886526,0.640378266,0.245946841
5838,2.213159902,7.577461252,8.133403374,12.1344779,14.16213798,14.8596125,5.509962587,0.690593956,0.100647608,0.238109611,0.204840308,0.677357483,0.22593545
5839,2.278942739,7.989559789,8.588022812,12.8271216,14.8159594,15.54938536,5.69386512,0.73173115,0.096296426,0.233553876,0.236249381,0.694219177,0.246797629
5840,2.409697731,8.601573401,9.245541247,13.94935407,15.88464419,16.63826464,5.758800514,0.756722425,0.085443479,0.203599514,0.216743997,0.737806759,0.268782277
5841,2.544956029,9.123172959,9.811340161,15.15366252,17.00929037,17.7829987,5.658504823,0.785287207,0.076174745,0.165656517,0.225438083,0.709968731,0.283738987
5842,2.618057122,9.400978802,10.10910099,15.90858106,17.61088581,18.39008624,5.234019143,0.740241491,0.066081463,0.123914391,0.233005991,0.644205131,0.311848355
5843,2.662962311,9.570658981,10.31179081,16.18683414,17.73728377,18.51945422,5.262749883,0.810860107,0.070624589,0.110400116,0.285226812,0.538344639,0.321919587
5844,2.718146087,9.615301437,10.37694774,16.07819557,17.49808662,18.28112901,4.134055666,0.634767234,0.065213659,0.073535685,0.390614442,0.383310538,0.297456454
5845,2.764878932,9.449656112,10.23461431,15.70161604,17.09813194,17.88150399,3.822077103,0.597031385,0.072596746,0.008129492,0.489526555,0.437112305,0.251552033
5846,2.70578559,9.22222787,10.0021507,15.18579021,16.52451314,17.28171881,3.892820166,0.741009236,0.041574806,0.009630631,0.474638497,0.295909721,0.243337281
5847,2.609632073,9.042295483,9.797973939,14.71714205,16.08669983,16.84551581,3.713750848,0.674508527,0.057634574,0.036743696,0.476902113,0.229119176,0.253387066
5848,2.571002288,8.958834928,9.703323674,14.4675871,15.97688605,16.74193067,4.278488627,0.540985971,0.110945,0.037959095,0.479165728,0.61081101,0.265653188
5849,2.596844539,9.082196599,9.830601743,14.74599169,16.57058914,17.34063627,4.639450474,0.422287881,0.234640761,0.039254984,0.411251633,0.739070868,0.245012643
5850,2.613945079,9.200773249,9.920458136,15.33834375,17.41332999,18.18639125,4.033968502,0.226349952,0.310036915,0.030195832,0.343337538,0.655358763,0.215087307
5851,2.630830196,9.101158446,9.78615523,15.50251572,17.81159139,18.58811776,3.817602558,0.170099807,0.344428689,0.048366455,0.292434344,0.561082483,0.190438287
5852,2.604420842,8.932711982,9.596261821,15.33151312,17.82474726,18.61696256,4.979088265,0.426619826,0.360599298,0.049066718,0.332942925,0.657343575,0.188400685
5853,2.569506514,8.597344634,9.243736917,14.89209047,17.37607753,18.16341593,5.625585945,0.58504525,0.396062985,0.042740202,0.345792603,0.666367333,0.156659382
5854,2.503760212,8.256194642,8.884310398,14.60067089,17.00055384,17.77305872,6.414820935,0.733085173,0.432166034,0.031564163,0.352211811,0.756155911,0.140744642
5855,2.432768426,7.825273846,8.429145229,13.65434453,15.93336795,16.68250244,6.041103353,0.648954238,0.415081664,0.029720941,0.401718546,0.773977776,0.124958593
5856,2.31482761,7.45187006,8.00091186,12.62916143,14.76691787,15.50254544,5.478771741,0.579354629,0.360378968,0.049601977,0.336321456,0.721808528,0.106050604
5857,2.201393146,7.134784506,7.672077111,11.82805632,13.8724068,14.59887311,5.365677478,0.516855501,0.393297369,0.068203221,0.317277805,0.677675237,0.096391658
5858,2.144917601,6.920125091,7.449957889,11.27345876,13.23751279,13.95273753,4.258911165,0.304576228,0.346699577,0.060765943,0.235393486,0.625890518,0.084142217
5859,2.11208898,6.82626172,7.350313168,10.99624038,12.90073044,13.60319951,4.449007658,0.265402601,0.448325829,0.055248352,0.121593315,0.571621329,0.083010217
5860,2.101470887,6.805178167,7.315801961,10.82949347,12.69676949,13.39415945,4.286272957,0.196161273,0.505786031,0.05865308,0.098112528,0.476649674,0.082543117
5861,2.10256931,6.88627357,7.392794471,10.7818066,12.62553343,13.32608029,4.272202954,0.17834958,0.518759825,0.073177505,0.098596784,0.440559247,0.088160225
5862,2.146358565,7.066454845,7.589573816,11.04659288,12.86333856,13.56958279,4.272844812,0.188167415,0.508677357,0.074087042,0.097222848,0.419216759,0.113736294
5863,2.20836277,7.4116696,7.974512043,11.65444272,13.41818941,14.12469101,4.22883813,0.182946746,0.506338884,0.074034723,0.213917294,0.404848744,0.120590261
5864,2.325929069,8.000368319,8.616548384,12.65162637,14.36590431,15.08610583,4.555866032,0.200576972,0.510979334,0.12509357,0.234379927,0.448194558,0.110111508
5865,2.467918729,8.604381289,9.263268749,13.86884934,15.60689349,16.34702174,4.694948813,0.258348649,0.543404357,0.110037911,0.27547412,0.380524433,0.09961369
5866,2.553188496,8.957362356,9.652802871,14.9573436,16.73516668,17.49826274,4.381859599,0.232394202,0.561194324,0.093090736,0.263942069,0.259008791,0.099635138
5867,2.612962357,9.223814137,9.968489379,15.76041312,17.58386454,18.33336913,3.70992524,0.212935347,0.481702462,0.034646931,0.289123384,0.230811563,0.107051531
5868,2.627945978,9.202094848,9.988731503,16.05268297,17.88087311,18.61807913,2.886881242,0.164911709,0.371461708,0.007413131,0.246621469,0.202837683,0.103245625
5869,2.5589889,8.92234903,9.720734883,16.05671409,17.90880403,18.65898019,2.704482012,0.158085755,0.345775001,0.008250227,0.244639398,0.191614974,0.091544311
5870,2.537838736,8.735627736,9.517975003,15.9861899,17.84478443,18.58883552,2.374501324,0.103724728,0.308489198,0.013538422,0.191247353,0.208513509,0.079425945
5871,2.48015515,8.61746036,9.377055215,15.63369299,17.53085797,18.27195252,2.947021641,0.118079241,0.339713895,0.073439097,0.166139241,0.306635075,0.06736239
5872,2.431029065,8.553811435,9.30221658,15.53240722,17.4463839,18.19506128,3.936343872,0.138180211,0.461318547,0.132051932,0.141031128,0.389550493,0.067748462
5873,2.497331811,8.749586801,9.523541785,15.97286587,17.98701209,18.7454978,4.445001953,0.120075379,0.527608175,0.159764647,0.139217983,0.483352445,0.062310092
5874,2.607107907,9.005463597,9.770280318,16.62386784,18.77064154,19.53814574,4.68016457,0.09512598,0.54343004,0.224756316,0.116885896,0.484524451,0.073046226
5875,2.655689728,9.060273188,9.776974152,16.68723412,18.95960452,19.74218305,5.150549522,0.112965591,0.621505301,0.234157551,0.098675616,0.493778465,0.07564387
5876,2.688844146,9.040956166,9.738448128,16.43713097,18.78635461,19.57294913,5.345739454,0.186301561,0.603766699,0.213725159,0.086591738,0.522493772,0.091854122
5877,2.67296991,8.82114225,9.497746752,16.09819736,18.48276116,19.27799182,5.412014502,0.180299188,0.555372473,0.218952986,0.074845714,0.638050371,0.119677511
5878,2.566212765,8.518501225,9.173099296,15.40328994,17.7298637,18.5050457,5.105916233,0.090705628,0.565656347,0.243908917,0.05100455,0.5636107,0.131045182
5879,2.452202828,8.071141048,8.702800212,14.21136174,16.39575845,17.15060012,5.152728543,0.097996882,0.569089712,0.286435821,0.023075364,0.488883209,0.13427198
5880,2.328322308,7.699499608,8.28602694,13.15607893,15.40711338,16.13066605,5.191731724,0.059414187,0.600744256,0.307962878,0.019595477,0.456914377,0.144367045
5881,2.268505056,7.485388646,8.060726266,12.46984239,14.63693346,15.36090035,5.205078474,0.059898099,0.621509356,0.308115809,0.00935853,0.389594242,0.170524605
5882,2.204834568,7.355505158,7.921891011,12.14209898,14.2480076,14.96194924,5.035653663,0.120708187,0.559070775,0.280604319,0.003277175,0.337388153,0.220232549
5883,2.192846304,7.431416244,7.984933929,12.17113843,14.26029472,14.95748186,4.573700006,0.164962892,0.494672202,0.239003051,0.000788324,0.235366039,0.231531109
5884,2.206891354,7.670534274,8.218270608,12.38180614,14.47149629,15.17519392,4.369751676,0.19587744,0.488861164,0.172039376,0.002398757,0.191964964,0.249118827
5885,2.324096841,8.303681911,8.876595094,12.93812022,15.07374378,15.80114331,4.361136118,0.103422283,0.547360837,0.159760623,0.01489932,0.168301489,0.320134601
5886,2.575621296,9.540354636,10.1951392,14.41156901,16.62405554,17.39193352,4.280691809,0.040760301,0.543539529,0.19354631,0.030902293,0.132722232,0.374623163
5887,2.806007767,10.40240432,11.15752329,16.04268794,18.33142064,19.16328534,3.896710682,0.060154014,0.459254473,0.20576872,0.089486013,0.125305666,0.324362326
5888,2.949844119,11.01289301,11.82265507,18.01506409,20.25906162,21.07940228,4.217455833,0.070376661,0.446483437,0.246907171,0.155018244,0.11862592,0.430267557
5889,3.082948198,11.33894758,12.16866462,19.28672355,21.38836847,22.19304471,4.350926825,0.112304865,0.433646166,0.276652259,0.245596648,0.101886262,0.41719831
5890,3.135943504,11.49951057,12.35011508,19.83843397,21.75402247,22.56074714,4.382945583,0.141628086,0.409884306,0.287671343,0.324609217,0.108031812,0.40992729
5891,3.205552935,11.71211009,12.56364706,20.15397635,21.95149746,22.74795975,3.987945504,0.105581276,0.366675273,0.269730117,0.332751475,0.104628619,0.407529831
5892,3.185899302,11.69898522,12.54399487,20.15321498,21.86714487,22.66734924,3.955902887,0.087499709,0.349139428,0.275360394,0.388294518,0.107656494,0.449726056
5893,3.137513874,11.50199081,12.35930914,19.96475108,21.6644843,22.46114267,3.874168794,0.12263453,0.274333974,0.287965132,0.380501374,0.134868224,0.466415323
5894,3.067821471,11.28691073,12.12968243,19.42909318,21.13956347,21.92731242,4.04607173,0.116385548,0.286476462,0.319497098,0.314924096,0.13593201,0.479737185
5895,3.020061755,11.17589691,11.99517022,19.16234527,20.95215076,21.74817432,4.782192081,0.164209106,0.38308919,0.372495754,0.270361278,0.158405058,0.4315068
5896,3.014511026,10.99321353,11.81491128,18.97453,20.88990097,21.71289239,4.905913129,0.211883768,0.354605778,0.4031866,0.225798459,0.171004702,0.407715718
5897,3.060949285,11.01322885,11.87334461,19.31254738,21.43287789,22.26908517,4.841488327,0.208528953,0.316915811,0.436046652,0.31959773,0.158538607,0.421137673
5898,3.082839345,11.01356876,11.8430993,19.64878388,21.98007537,22.81614845,5.236107539,0.185547775,0.308267516,0.511268603,0.262027569,0.177334457,0.52768874
5899,2.988870495,10.84464017,11.64489097,19.08787191,21.62266417,22.43761567,5.306931389,0.132154573,0.323106682,0.545959803,0.157833686,0.168861012,0.57091449
5900,2.964048263,10.6188544,11.4039991,18.43516028,21.11427629,21.92422282,4.956422659,0.050508341,0.324855805,0.576119415,0.119645029,0.086164339,0.564522856
5901,2.896026709,10.15141579,10.90765373,17.88969879,20.5772506,21.39031298,5.024960763,0.029462811,0.321965831,0.661141027,0.121953692,0.046721376,0.532779169
5902,2.78836068,9.52137712,10.25094625,17.12720275,19.70894444,20.51341357,5.072725636,0.034264709,0.330720912,0.608637384,0.14518672,0.021750043,0.64541206
5903,2.641325731,8.901887521,9.607025785,15.69742439,18.13493957,18.91066018,5.789483975,0.006825954,0.472866279,0.618779127,0.173757827,0.019951738,0.71603223
5904,2.542494283,8.460992883,9.072697063,14.30923086,16.6189704,17.35893443,5.314791913,0.007751902,0.368510906,0.599566159,0.11131132,0.027101207,0.738338604
5905,2.441657053,8.166465953,8.769218365,13.44658405,15.63698681,16.36799606,4.429970807,0.01363795,0.15662903,0.601944639,0.109712149,0.05251233,0.732788225
5906,2.375748613,8.052010373,8.654389795,13.06728407,15.18841613,15.90274074,3.677757591,0.014782588,0.1035119,0.436070799,0.124791657,0.060032512,0.756951081
5907,2.357075421,8.070227991,8.669250499,13.05191948,15.12979613,15.82528411,3.892686792,0.009338576,0.111922292,0.487061229,0.121131583,0.065461964,0.760356616
5908,2.364468272,8.241934902,8.827716253,13.15371279,15.2431117,15.94039442,4.552243635,0.012079194,0.189417666,0.566774523,0.140366683,0.069148373,0.767789691
5909,2.438055017,8.715329687,9.325728401,13.54971454,15.6897656,16.39792959,4.522865447,0.00472745,0.187268434,0.577564211,0.159883328,0.060168364,0.760899976
5910,2.647736625,9.770725555,10.46075771,14.79808873,17.01060955,17.76737464,4.298595557,0.009850406,0.124305386,0.602491971,0.13467949,0.04402507,0.75398643
5911,2.857490552,10.56176268,11.34280448,16.29219789,18.5867232,19.40551666,4.382008641,0.115264174,0.109125587,0.523161004,0.125399793,0.05838848,0.769839208
5912,3.050208638,11.19642304,12.02968349,18.34677187,20.57745824,21.41917049,4.445222547,0.144866575,0.11130726,0.493693607,0.099058516,0.061471616,0.793218004
5913,3.153050133,11.46806798,12.30934773,19.62764929,21.68206018,22.52179998,4.053132887,0.133973897,0.094312104,0.440550069,0.116536781,0.050509097,0.758438172
5914,3.180347812,11.59838742,12.44171861,20.0622732,21.89981483,22.73051346,3.909078814,0.146085662,0.098121246,0.393322548,0.160525249,0.055579349,0.734222887
5915,3.207223024,11.72334714,12.5679838,20.03363371,21.69654188,22.53070992,3.947611785,0.165879534,0.101477564,0.395701028,0.195954773,0.074299214,0.688416176
5916,3.175022401,11.71780598,12.56841048,20.08695468,21.65496178,22.4993389,3.909843347,0.207123747,0.106962837,0.351057236,0.228321096,0.117700289,0.619738281
5917,3.162447245,11.58514554,12.44451531,19.85349278,21.36954763,22.20418443,3.963619061,0.206686364,0.102998247,0.342006133,0.298087752,0.159908634,0.629942971
5918,3.136950582,11.40441494,12.24177829,19.48829475,21.08656857,21.92503201,3.866360179,0.17314287,0.108191549,0.357870717,0.309597279,0.161379974,0.599095353
5919,3.109140606,11.29884044,12.11718127,19.08033551,20.86322488,21.71484473,3.906798972,0.133955285,0.131124806,0.37027423,0.276560881,0.157806391,0.61816063
5920,3.078495892,11.09363444,11.91141579,18.73477801,20.77044854,21.61054864,3.960404371,0.137212386,0.146610093,0.37220599,0.243524483,0.136809288,0.62203803
5921,3.099746536,11.07353385,11.91611905,19.2457551,21.5563008,22.38512073,4.205434022,0.187906847,0.146074812,0.379486313,0.231463129,0.147230703,0.633879951
5922,3.116459623,11.00052094,11.82427014,19.66395818,22.15923102,22.98247674,4.444167797,0.239345788,0.149586577,0.39826866,0.198049462,0.14625902,0.623429796
5923,3.056833432,10.84249649,11.63174408,19.27118949,21.86334938,22.67118559,4.3868744,0.256803853,0.149842052,0.408575407,0.208635524,0.126166826,0.565712052
5924,3.019468776,10.63683349,11.40836403,18.60198621,21.25550461,22.0766443,4.098558101,0.274182816,0.154767714,0.369493476,0.169545925,0.115128322,0.459489861
5925,2.90492599,10.16282645,10.90768819,18.08619772,20.73203684,21.56915283,4.039311979,0.291184887,0.138155093,0.330761677,0.193432137,0.132641642,0.487758901
5926,2.793715778,9.559749078,10.25985197,17.15877745,19.69162826,20.48421121,4.054692456,0.31105786,0.15902022,0.310655269,0.196168746,0.127055616,0.454497141
5927,2.659992836,8.953538386,9.612612341,15.64633852,18.01336686,18.76254975,4.102737961,0.328720657,0.178247064,0.267806405,0.188319294,0.150253973,0.456136755
5928,2.50365212,8.45608194,9.072075509,14.25571502,16.51748398,17.22993296,3.089774041,0.200804969,0.161939932,0.169733337,0.223974053,0.126051697,0.406028441
5929,2.404325126,8.196085556,8.802008386,13.41136714,15.60681623,16.32267639,2.405630721,0.108359119,0.142196732,0.124876247,0.283199694,0.123654726,0.351056097
5930,2.335135881,8.077413431,8.687439154,13.00965752,15.1526855,15.85424953,2.103174235,0.077914524,0.159447363,0.055381161,0.307299878,0.140210178,0.319352924
5931,2.297200316,8.092279946,8.700067727,12.91649754,15.05413215,15.74695771,2.084925932,0.07882186,0.157537385,0.054101369,0.311849633,0.12406228,0.331325919
5932,2.317355582,8.280047442,8.888208213,13.03663109,15.16669903,15.84311997,2.106774454,0.076737315,0.14054358,0.067885286,0.255844858,0.127048708,0.357025912
5933,2.424512364,8.783414484,9.409851783,13.42981712,15.60190384,16.2743425,2.233386852,0.097350115,0.121554638,0.070702436,0.224570927,0.121135718,0.427967808
5934,2.656728017,9.805306887,10.50242586,14.68107404,16.94551691,17.64967411,2.407245127,0.119991625,0.118744416,0.100004829,0.212960043,0.118057187,0.433396646
5935,2.894457099,10.64727052,11.43782357,16.29654107,18.62692761,19.40603735,2.109346016,0.10140288,0.111009882,0.077306643,0.222825352,0.124165895,0.367993213
5936,3.054982176,11.22337906,12.05421507,18.1937298,20.38945938,21.19025445,1.746157564,0.060354093,0.087112851,0.061442059,0.18218163,0.095676241,0.36825536
5937,3.144321359,11.48406445,12.3290741,19.36023528,21.343519,22.16105447,1.375175427,0.025424005,0.059544552,0.035314998,0.252691563,0.055146466,0.39217275
5938,3.187490229,11.6379954,12.50165456,19.67260776,21.46069599,22.26661,1.202666431,0.013605379,0.016070581,0.087271308,0.35150232,0.032770126,0.35587008
5939,3.23305462,11.81395539,12.69272066,19.72766,21.33307719,22.14054514,1.103945735,0.001917037,0.023792949,0.139976175,0.381188342,0.0179439,0.232181711
5940,3.222264497,11.80751744,12.66987114,19.6821415,21.14457598,21.97212813,1.455178314,0.002471907,0.043507764,0.236966653,0.444119104,0.017681408,0.1929978
5941,3.211666197,11.67000754,12.5338532,19.40255337,20.80761357,21.62068392,1.584850234,0.003026778,0.047337182,0.279517704,0.520958151,0.029601794,0.16186182
5942,3.215021601,11.47289934,12.33003117,18.77935526,20.167787,20.98634822,2.251203535,0.003581649,0.148986414,0.353709383,0.539179693,0.031971135,0.133151895
5943,3.155574299,11.33508449,12.17170185,18.34899821,19.82142041,20.64015198,2.232861323,0.004136519,0.173015914,0.313383881,0.551888599,0.032774731,0.138709424
5944,3.075774573,11.09019701,11.92457644,18.0414222,19.67744801,20.49991063,2.546437089,0.003917828,0.190203015,0.376701358,0.564597504,0.036894022,0.142284163
5945,3.0759428,11.03370713,11.89997723,18.3719703,20.36973119,21.18662634,2.89340324,0.008170672,0.213693179,0.452333808,0.498434614,0.031892848,0.128116279
5946,3.082563787,11.01571253,11.86146815,19.02108687,21.31853382,22.12165551,3.078803892,0.015452621,0.241026279,0.466254558,0.416054777,0.03361747,0.120487785
5947,3.033934012,10.87501707,11.67955727,18.73527651,21.27872517,22.08854915,3.668983231,0.048107391,0.267649726,0.559248706,0.307851705,0.054071168,0.115335394
5948,2.98054364,10.64116071,11.42444045,18.37626021,21.0602818,21.87825294,3.755905608,0.057106298,0.273176903,0.554910294,0.257950809,0.058554265,0.133721471
5949,2.903888465,10.19282606,10.94365564,18.01637662,20.72938683,21.54163486,3.815681725,0.087462485,0.264963862,0.556017032,0.235348439,0.06586261,0.119720408
5950,2.815536571,9.570349681,10.27996383,17.2204491,19.82659682,20.6216461,3.9904275,0.107358723,0.27426774,0.565985721,0.186562458,0.066120498,0.13363806
5951,2.666370236,8.967705406,9.642071966,15.65690732,18.11241095,18.85957238,4.122516352,0.127217737,0.285280191,0.557586587,0.142923105,0.072001253,0.148968926
5952,2.523507472,8.442461532,9.066847385,14.19003629,16.50583511,17.21491762,3.865817683,0.141837471,0.223151153,0.521812796,0.131086986,0.076113636,0.193317144
5953,2.419764707,8.102811397,8.710785674,13.26725014,15.42380682,16.1331473,3.667762114,0.134778866,0.156385721,0.543718156,0.132652372,0.079007962,0.215635434
5954,2.347898296,7.920407696,8.524652069,12.8506486,14.95083679,15.64070398,3.729640624,0.16068213,0.149044538,0.517341576,0.160254966,0.095756831,0.247171785
5955,2.327411139,7.978267749,8.575798296,12.86023504,14.93788802,15.59560407,3.900313751,0.164046251,0.163009142,0.52513301,0.116987252,0.116857549,0.26046505
5956,2.33442263,8.14645477,8.742866345,12.93662718,15.00899889,15.66576701,4.337524653,0.227131657,0.195976204,0.519092234,0.119487364,0.186901621,0.235022437
5957,2.422568238,8.681779518,9.302994952,13.39474539,15.48826878,16.16478041,4.782607031,0.27736547,0.207068406,0.552020702,0.166730483,0.239761638,0.234212163
5958,2.667843937,9.847251007,10.54455647,14.78743342,16.9605766,17.68216417,5.352101994,0.290984808,0.222714548,0.62395866,0.181900086,0.317252209,0.256539986
5959,2.902729148,10.66292673,11.45366628,16.433285,18.70587703,19.4863042,6.48485198,0.407970593,0.317438926,0.638772849,0.165671877,0.431687459,0.264699924
5960,3.059199269,11.27903325,12.10893679,18.4033562,20.66918618,21.46843037,7.324112467,0.49278552,0.342315953,0.652987387,0.178194964,0.628582218,0.258160534
5961,3.165878009,11.58271434,12.43555678,19.60273183,21.68888459,22.49322933,9.164127279,0.744987553,0.441740256,0.66656203,0.230776161,0.863595964,0.254340329
5962,3.197025881,11.67636193,12.543751,19.74115134,21.62352692,22.42276805,8.181617208,0.853518833,0.090415099,0.703374142,0.288943196,0.905380637,0.257431288
5963,3.215387744,11.77083234,12.67290951,19.61717294,21.39375018,22.18208859,7.65941983,0.887043715,0.072849517,0.603683223,0.321422136,0.806775532,0.250250828
5964,3.164809272,11.73718259,12.67170992,19.47240316,21.16645791,21.94187336,6.351747143,0.865169951,0.082888731,0.273493026,0.403531691,0.754405961,0.242307756
5965,3.143217609,11.58502225,12.56617337,19.18362571,20.8871978,21.66532469,5.29569609,0.866007491,0.050606989,0.141513534,0.317108879,0.538791337,0.232029189
5966,3.105646662,11.34036274,12.27321162,18.70742305,20.4972485,21.26789858,4.755765007,0.743600959,0.115547601,0.142209773,0.336389027,0.35314001,0.21459161
5967,3.08768139,11.21209602,12.12219248,18.44683719,20.33786047,21.12143474,3.778658911,0.445390038,0.065148777,0.146672945,0.36697599,0.504418625,0.202215862
5968,3.075758587,11.0538922,11.9507475,18.11293121,20.16903377,20.96357447,4.266176572,0.072321616,0.122198056,0.534727421,0.397562953,0.615149045,0.1806578
5969,3.102258526,11.02497869,11.9138147,18.50670898,20.80143698,21.60106536,5.24941431,0.017518554,0.175538221,0.820016259,0.444119104,0.605768389,0.158291846
5970,3.103987988,11.03390682,11.88674926,18.92924493,21.36726735,22.16422536,5.963658097,0.047763069,0.297637602,0.849761347,0.412135682,0.595439076,0.14603764
5971,3.049920904,10.91267651,11.73344179,18.57947298,21.11857911,21.91940236,6.655811811,0.044482702,0.386733424,0.927313484,0.459007162,0.601165559,0.155946817
5972,3.008306418,10.69636249,11.49400236,18.20401969,20.85319811,21.65982843,6.329875804,0.013530931,0.382875619,0.921180145,0.505878643,0.485866847,0.181856529
5973,2.925921632,10.21592839,10.97794768,17.55195115,20.20565996,21.01257397,6.163036632,0.007181909,0.366583356,0.90867602,0.509910356,0.428919774,0.225034615
5974,2.832333387,9.632469947,10.35028988,16.8071703,19.39742918,20.17852485,6.502555246,0.000832887,0.416473934,0.900353351,0.505067796,0.484775431,0.252359924
5975,2.691667466,9.017892336,9.698972722,15.43800218,17.92636556,18.67229351,6.076476161,0.000348975,0.28999093,0.89886831,0.521442407,0.552397202,0.259731037
5976,2.52866009,8.49525383,9.153395309,14.09523239,16.49035821,17.19355829,6.923293524,0.003224531,0.449866788,0.908374182,0.445020046,0.569673358,0.284475383
5977,2.441915865,8.176457925,8.83049651,13.27739425,15.57809299,16.27987577,6.564851957,0.019575181,0.371465763,0.90552886,0.298110275,0.549171306,0.278524634
5978,2.387203272,8.019269012,8.670323674,12.79229941,15.04224055,15.72598512,6.455575429,0.050727032,0.347160513,0.873047111,0.134195234,0.559116091,0.270955719
5979,2.346758006,8.045064676,8.673739917,12.73526504,14.94446856,15.60688381,6.598768215,0.068017588,0.361358964,0.873695055,0.176967431,0.571920663,0.26640865
5980,2.363401057,8.237012697,8.855617199,12.84535724,15.04866066,15.71317337,6.456653021,0.066589117,0.339531413,0.877502234,0.319710347,0.558054608,0.254166359
5981,2.430691088,8.737373808,9.377238759,13.29141554,15.53522779,16.20677428,6.986475495,0.053132634,0.506541642,0.85720265,0.393700167,0.516663673,0.243768633
5982,2.650755576,9.817987066,10.52536327,14.63978268,16.97946799,17.69559226,7.210965709,0.025856734,0.589607447,0.874846063,0.38047885,0.461436617,0.241199587
5983,2.879436179,10.67773234,11.46660694,16.26487383,18.67296379,19.45590569,7.013956629,0.054244701,0.522113439,0.895805665,0.281251408,0.427984932,0.241650004
5984,3.028613168,11.24371263,12.0838734,18.07603978,20.45612336,21.26858218,6.740554018,0.008933765,0.522833905,0.880802325,0.213151493,0.387653178,0.249209387
5985,3.151743137,11.53291711,12.39023544,19.28538275,21.50624979,22.3122024,6.372317947,0.013503013,0.484044991,0.844863529,0.241936574,0.355251463,0.239664832
5986,3.15544946,11.59577671,12.47305002,19.53065834,21.60512863,22.40714001,6.085940125,0.014937689,0.450626454,0.80261834,0.274100185,0.353646574,0.244690916
5987,3.172886453,11.65276863,12.53339886,19.36809557,21.31339235,22.10093848,5.049034426,0.016372364,0.266591331,0.754646287,0.24980855,0.330572556,0.244831523
5988,3.11694527,11.54444083,12.42786848,19.12655132,21.05137514,21.8356032,4.491263134,0.01780704,0.232008965,0.652625182,0.233478986,0.300468803,0.249886204
5989,3.09729773,11.30209515,12.18869322,18.65312996,20.53117632,21.29656652,4.006225498,0.006760812,0.183030796,0.63638632,0.227375107,0.224557792,0.241228185
5990,3.065465532,11.03891634,11.89754014,18.13528711,19.88771066,20.6501088,3.834349489,0.02056627,0.191299258,0.615342203,0.212644714,0.164062464,0.209849122
5991,3.017223971,10.89632769,11.74525374,17.75631093,19.42663734,20.20435123,4.637152572,0.078696229,0.295768175,0.629154291,0.213838461,0.228787607,0.185571875
5992,2.973205595,10.70430509,11.54968772,17.47762533,19.16887207,19.95512284,5.543997035,0.135886281,0.385772352,0.692548234,0.215032209,0.288184611,0.166065713
5993,2.989455862,10.69643245,11.5412556,17.71477379,19.69903105,20.48276524,6.677063979,0.060451807,0.67580924,0.773605712,0.184355151,0.218354678,0.140005863
5994,2.98572899,10.62813407,11.43547169,18.08503841,20.33103933,21.11217668,6.54201814,0.002228788,0.732686851,0.803998744,0.15620073,0.093947013,0.117618461
5995,2.93571229,10.42940496,11.19123776,17.9314804,20.39301209,21.1775447,6.956619978,0.013149385,0.822735635,0.793064175,0.199040497,0.093693731,0.122587349
5996,2.91013646,10.20479155,10.94051502,17.51829665,20.11750214,20.900365,7.376101179,0.014145127,0.862396408,0.82226998,0.202419028,0.12711318,0.156819054
5997,2.819522254,9.732017924,10.43715619,16.996047,19.58011761,20.35546995,7.260022323,0.026415094,0.844227959,0.823678555,0.229863958,0.063187028,0.17964734
5998,2.733649612,9.170733792,9.840810962,16.22590629,18.70173088,19.44721275,6.858405407,0.011753484,0.79831684,0.786057518,0.234852921,0.049056178,0.187764382
5999,2.602888532,8.582414302,9.220973788,14.96000325,17.33315331,18.0469485,6.08956086,0.009268781,0.645100899,0.761580502,0.245011037,0.041658032,0.20265913
6000,2.464137047,8.100273257,8.695938851,13.72089552,15.9882201,16.67798925,5.48690926,0.01246074,0.525187247,0.740419675,0.189276544,0.030034677,0.214207921


==> TS_Data/PN.csv <==
time,Pnmin_BE,Pnmax_BE,PN_S1_BE,PN_SII_BE,PN_SIII_BE,Pnmin_DE,Pnmax_DE,PN_S1_DE,PN_SII_DE,PN_SIII_DE,Pnmin_DK,Pnmax_DK,PN_S1_DK,PN_SII_DK,PN_SIII_DK,Pnmin_GB,Pnmax_GB,PN_S1_GB,PN_SII_GB,PN_SIII_GB,Pnmin_NL,Pnmax_NL,PN_SI_NL,PN_SII_NL,PN_SIII_NL,Pnmin_NO,Pnmax_NO,PN_SI_NO,PN_SII_NO,PN_SIII_NO
5000,-649.6875052,857.4279279,-2385.696026,-255.8801483,99.45177575,-857.1042226,673.6751752,-907.8059663,-481.3220481,-161.9760023,-1610.093019,0,-623.5202234,-623.5202234,-623.5202234,-2537.578041,4173.498098,3196.861991,-1360.900252,642.8784242,-444.4664826,851.9997998,-1952.637709,-128.867313,138.9968151,-2226.643467,6651.865365,-29.79894818,-29.798949,6.143347324
5001,-583.6278826,806.3189189,-2596.800951,-201.8294394,79.17287548,-804.9301793,715.1093093,-1939.17863,-390.2487286,-104.3786969,-1757.340592,6.046646647,-706.6778244,-706.6778244,-706.6778244,-2471.185226,3998.072773,3317.414154,-1034.978242,717.4575886,-1143.776661,1266.906306,-603.7549986,-393.867325,113.817865,-2504.062904,6655.384084,-28.38801186,-28.38801216,6.174597912
5002,-435.8893023,642.9581582,-2018.676833,-147.3771782,65.09188002,-566.6585256,948.1654655,-1061.019257,-172.0662714,101.0347252,-1548.257986,82.13833834,-691.7935848,-691.7935848,-691.7935848,-1837.514012,3852.527027,2341.881727,-719.8985383,727.0686195,-1617.440046,1207.816216,-925.9746552,-713.786187,-103.9453191,-2524.196359,6611.55035,-71.15267265,-71.15267272,6.152780005
5003,-676.1314665,1041.24024,-2624.818416,-198.6276534,102.4975761,-568.1927759,995.1604605,-896.6221116,-154.7021565,90.48366589,-1144.610017,171.8354354,-692.1171552,-692.1171552,-650.7812797,-1929.504839,3600.375075,2967.665767,-683.7248738,632.667131,-1738.806151,1399.341141,-1025.089644,-686.8095318,-80.6620418,-2501.093394,6500.27968,-135.7588111,-135.7588111,6.107173211
5004,-661.2336723,1043.137838,-2485.427666,-227.8263854,58.4227258,-381.6198546,1131.116116,-1411.212376,-37.77536355,177.6925185,-923.8059743,160.3152152,-679.4979084,-633.0056254,-450.7245196,-1730.74095,3420.747748,2200.247143,-778.4988325,398.5840312,-1662.396375,1474.079279,111.4902746,-691.1070674,-98.63371705,-2418.033179,6569.751451,-117.9377237,-117.9377237,6.097430845
5005,-559.7265389,897.2671672,-2074.315854,-207.9848605,23.85251035,-264.4378781,1207.217217,206.149369,52.35041378,251.6267792,-928.3527726,151.0584585,-663.9665269,-651.2027318,-477.2003776,-1328.544454,3237.788789,1680.694198,-590.1095868,379.2386608,-1515.097031,1564.524725,-1120.18802,-633.5318701,-92.99773992,-2299.820629,6592.137538,-134.4110975,-134.4110975,6.080241505
5006,-565.7427101,1154.612312,-2299.057344,-159.338588,98.43302899,-260.5087657,1267.633934,-866.8825584,43.7782128,228.709322,-795.3671849,306.73003,-630.9623426,-567.6014438,-429.171775,-918.9782751,3312.104505,3309.601941,-297.1309003,517.917441,-1700.920402,1397.48999,-1154.320206,-841.1723754,-331.4433775,-1988.967018,6605.06016,-153.6059108,-153.6059108,6.060045934
5007,-565.6928944,1153.524124,-1719.900589,-140.8716901,68.40249124,-153.6720963,1355.210511,-1595.119035,133.2107721,268.7537756,-833.6348809,266.1174174,-646.1701538,-598.4462248,-487.3783549,-1053.060831,4029.574875,3308.463924,-117.0229429,704.520107,-1771.289304,1279.933834,-763.128029,-877.7345499,-465.3447618,-1399.872574,7019.525025,-146.7427083,-146.7427083,6.080241505
5008,-617.5983694,967.0223223,-1971.748684,-176.0042582,47.96564706,-338.469568,825.3894895,-812.5439112,-75.50948784,53.00442839,-1188.13604,195.9792793,-668.1729433,-668.1729433,-668.1729433,-1183.258464,4115.978078,3311.590023,-57.39986453,911.2880007,-1570.952129,1264.52963,-1328.654557,-673.8306275,-245.9859773,-1323.95988,7016.014414,-134.3959503,-134.3959504,6.097970701
5009,-538.9814569,650.8717718,-2090.643799,-197.8149255,-33.65856919,-449.6297217,791.575976,-1052.652928,-141.4099773,1.038677672,-1748.773366,94.83173173,-672.0557881,-672.0557881,-672.0557881,-1760.915344,5128.064865,3317.821194,-153.0283163,1061.666453,-1183.50575,922.1702703,-1022.211393,-541.9234319,-250.1234396,-1839.44197,6728.46957,-111.0476213,-111.0476214,6.127913948
5010,-523.0953121,575.203003,-1200.049253,-148.4620964,10.51328819,-547.0399998,571.08999,-1968.341496,-233.0275718,-104.8552825,-1481.729091,7.7,-642.9344486,-642.9344486,-642.9344486,-1974.779545,5089.863764,3320.891015,-109.0743052,1094.912097,-1186.34015,711.7943944,-952.9965296,-516.4567171,-247.6420477,-2291.954726,6776.785385,-71.18568322,-71.185684,6.116968411
5011,-600.6790958,467.6726727,-2241.913987,-182.2814762,-9.392023279,-826.8336472,152.2134134,-1968.341497,-499.677605,-369.8104307,-1566.25161,0,-614.7838215,-614.7838215,-614.7838215,-2181.766309,4912.103604,3320.258035,-42.11537683,1232.366876,-937.0680047,560.9375375,30.85170331,-352.0359613,-122.9551854,-2341.681888,6706.410811,-43.64761965,-43.64762082,6.09257947
5012,-635.44366,367.137037,-1722.017713,-239.2860699,-63.23679362,-775.2550404,230.8903904,-1968.341501,-486.5193411,-362.5421145,-1666.559748,0,-601.5174339,-601.5174339,-601.5174339,-1992.815719,4823.2,3319.217043,-11.65235591,1307.951048,-940.5948759,484.7708709,-555.4197629,-394.9712136,-163.7526236,-2336.947494,6772.609009,-43.67093377,-43.67093528,6.067989759
5013,-556.4181917,228.7172172,-1487.563394,-269.420053,-119.6454592,-894.3940028,225.9664665,-1272.783086,-550.61074,-378.0409684,-1694.10476,0,-583.0739188,-583.0739188,-583.0739188,-2146.200781,5066.14965,3316.302051,-111.5007497,1481.178704,-881.5037565,308.0009009,-1765.559485,-479.4763736,-278.8452401,-2171.071001,6859.741141,-42.2855217,-42.28552319,6.074371218
5014,-718.7531237,500.6918919,-2316.161916,-314.8165422,-59.15165248,-818.0548176,373.6882883,-743.4921151,-493.1127692,-294.6601567,-1618.330794,0,-553.9525805,-553.9525805,-553.9525805,-1756.214694,4360.058559,3312.542717,-402.9182502,1074.111378,-870.9329945,712.2433433,-1630.767888,-368.025219,-64.00360965,-2096.593507,6845.42032,-17.48381774,-17.48381888,6.023976409
5015,-780.9408911,330.3045045,-2177.622538,-457.0237898,-222.3677528,-639.5077293,709.5987988,-1360.039842,-291.5715303,-48.89172865,-1573.40755,0,-523.8605298,-523.8605298,-523.8605298,-1878.525156,4949.857257,3303.719093,-597.2432019,1089.835797,-1161.532301,785.6594595,-1501.180183,-591.6348777,-200.2228726,-1939.281935,6784.559159,-10.54291428,-10.54291512,6.055297233
5016,-657.7099773,786.8126126,-2060.212336,-327.7942447,-2.299686291,-424.6479035,845.4296296,-1597.516365,-155.0783083,102.6267093,-1394.307706,13.4,-505.0934454,-505.0934454,-505.0934454,-1535.710013,3833.723524,3299.895339,-790.0006441,820.7845645,-1528.929108,794.275976,-1624.758636,-910.243634,-331.5601229,-2515.360671,7430.878679,-2.290980701,-2.290981551,6.010073283
5017,-482.4110656,747.5324324,-1984.518741,-365.6867844,5.794848929,-239.6849171,1095.885986,-1831.19139,-137.6126764,180.1438339,-1365.605138,0,-489.2384935,-489.2384935,-489.2384935,-1133.85802,3414.542643,3296.37295,-1133.858027,614.9812977,-1166.684067,891.8651652,-1848.124978,-937.0460453,-234.5820215,-2746.432214,7651.503403,-0.936043495,-0.936043966,5.981615414
5018,-501.0677392,762.8351351,-1922.833894,-377.5457771,5.665344809,-217.627165,1193.855255,-1968.3415,-110.6037915,214.2372733,-1446.532345,0,-488.2677823,-488.2677823,-488.2677823,-1312.205502,3445.248649,3199.182971,-1312.20551,621.9958745,-1118.638915,715.823023,-1819.449393,-907.6599593,-277.3033348,-2625.51923,7827.247247,3.209649874,3.209649144,5.977089419
5019,-547.5379572,593.4694695,-1932.353642,-419.1544409,-31.21092654,-184.0567636,1277.024324,-1968.341499,-73.60294762,253.3431758,-1396.398487,0,-480.5020916,-480.5020916,-480.5020916,-1567.038973,3118.448448,2992.964966,-1567.038984,580.4502694,-1028.713242,615.1271271,-1807.200985,-829.2013671,-246.9294284,-2519.768954,7939.084284,0.419200905,0.419200528,5.953561564
5020,-501.4586088,498.392993,-2006.654099,-501.4584017,-57.5198556,-265.1286302,1335.108108,-1968.341502,-265.1284177,195.8487954,-1360.181466,0,-478.2370988,-478.2370988,-478.2370988,-1198.871614,3323.088589,2500.359843,-1198.871626,739.4610273,-1025.309749,585.8467467,-1805.855008,-1025.309491,-322.0088205,-1998.758296,8255.567568,1.792589799,1.792589421,5.943553837
5021,-511.9767352,622.8776777,-1994.812463,-511.9765164,-6.707644715,-235.4520514,1365.188288,-1968.341502,-235.4518373,241.5628386,-1396.452646,0,-491.1799159,-491.1799159,-491.1799159,-1072.992233,2866.551652,2245.604081,-1072.992244,628.1411651,-1137.396061,667.7504505,-1818.327748,-1137.395782,-296.4880663,-1500.202028,7734.174575,-2.331696556,-2.331696841,5.969073594
5022,-622.9281198,527.418018,-2081.418932,-602.2783718,-113.5099207,-364.6691912,1586.124725,-1968.341502,-339.7137782,238.6308057,-1438.950162,2.057057057,-513.1827054,-513.1827054,-513.1827054,-1226.830176,3559.129029,2794.465171,-1226.830184,736.2834378,-1117.375261,888.402002,-1830.127493,-1081.907979,-269.4363864,-1586.554421,7721.342543,-6.487857521,-6.487857718,5.961567764
5023,-647.2048736,471.2063063,-2117.408218,-479.495778,-116.3732736,-497.206532,1375.722823,-1968.341502,-276.8752793,187.9556788,-1543.411013,0,-576.9260812,-576.9260812,-576.9260812,-1326.058374,3618.104104,3141.241132,-1211.534564,845.6042943,-1434.187881,934.6138138,-1877.236754,-1050.736859,-257.7143012,-1723.284623,7365.304404,-7.8005383,-7.800538591,6.032271303
5024,-618.8614137,590.1810811,-2220.113111,-392.3578269,-21.50435877,-339.6235309,1738.674374,-1627.136231,-29.98033373,461.852473,-1427.02643,0,-595.6931656,-595.6931656,-595.6931656,-2233.683854,2775.686486,1910.984958,-1829.68567,252.9304142,-1471.12762,1289.758058,-1153.000536,-902.4999768,-22.17685363,-1916.911781,7225.244144,-13.31466311,-13.3146635,6.047936596
5025,-620.3125862,713.8666667,-2284.971223,-333.1956458,54.25776673,-491.6425217,1479.197397,-1151.390297,-132.2012927,338.1488136,-1514.025471,0,-614.7838215,-614.7838215,-614.7838215,-2463.3059,2848.675275,1820.548067,-1760.836657,361.1832819,-1566.718534,1148.642342,-1457.56163,-904.4855614,-62.27672981,-2393.945429,6770.761962,-47.83699381,-47.83699428,6.037476783
5026,-776.8112258,850.7957958,-2382.954951,-549.1530405,48.90743002,-430.0273034,1428.185586,-1968.341479,-223.6466779,307.6570981,-1386.286098,40.05135135,-621.9023714,-621.9023714,-621.9023714,-1649.296185,2827.377477,2741.776533,-1631.877584,395.3783645,-1349.326877,1292.303704,-1629.749461,-980.2057376,-53.64497384,-2839.619729,6707.313213,-65.74340865,-65.74340877,6.045839422
5027,-435.4789169,891.693994,-2401.22048,-435.4787338,89.05769981,-354.9071542,1941.332432,-1968.341502,-354.9069406,350.4450612,-1146.380014,107.9162162,-626.7559274,-626.7559274,-626.7559274,-1255.595306,2872.105405,1790.431749,-1255.595319,222.3040325,-845.2684366,1442.058759,-593.3278824,-845.2681998,39.38521038,-3148.809934,6194.762162,-79.51203586,-79.51203591,6.042175635
5028,-439.9538522,1114.864865,-2393.867828,-439.9535584,125.6559801,-376.6518334,1719.77027,-1574.373468,-376.6515311,221.1773718,-996.5845012,174.6027027,-640.6694558,-640.6694558,-640.6694558,-952.8980193,2944.037838,2833.120161,-952.8980288,268.2744288,-678.8129982,1618.952853,-1592.567126,-678.8126539,99.89876869,-3130.018233,6511.990691,-115.2826693,-115.2826693,5.994256763
5029,-171.5673193,900.1333333,-2310.434548,-171.5671195,134.8276255,-8.11E-05,1152.878979,1483.258511,0.0001059,265.9340145,-917.8203533,148.5261261,-673.0264993,-673.0264993,-673.0264993,-872.5069864,3164.921121,-1427.695637,-872.5069951,149.2719238,-254.9539877,1405.532432,-1161.703396,-254.9537444,197.6990886,-3043.405917,6449.933333,-165.9754959,-165.9754959,5.993241713
5030,-689.5636561,708.4089089,2666.606022,-689.5631243,24.54008127,-8.66E-05,974.6479479,-1968.341502,0.000185237,183.9939197,-863.3292458,108.1756757,-654.2594138,-654.2594138,-654.2594138,-326.8744968,3249.665265,-3081.880949,-326.8745001,212.7168577,-0.000146143,1243.381181,-965.3012646,0.000207023,307.9410198,-2588.979434,6803.388889,-191.9400568,-191.9400569,5.990706937
5031,-0.00011248,769.0387387,1795.082896,0.000202013,173.9416375,-8.29E-05,957.3008008,-1968.341501,0.000187111,128.6223368,-894.9162715,145.4998999,-631.9330538,-631.9330538,-631.9330538,-165.5828246,3473.345646,-3081.920317,-165.5828263,174.0953504,-0.000148517,1283.622222,-884.9900783,0.000212855,228.5765313,-2049.71594,6784.013413,-234.1905325,-234.1905326,6.004443067
5032,-468.2981415,934.2972973,2798.561768,-468.2976176,175.4925069,-76.72674769,1897.388388,-1968.341502,-76.7264213,172.1692299,-1094.799877,126.3386386,-664.2900973,-664.2900973,-664.2900973,-270.475488,3437.751351,-3081.849552,-270.4754907,317.6067269,-642.3673475,1115.05045,-1702.803885,-642.3667955,73.5972115,-1661.601715,7023.264665,-293.9435517,-293.9435518,6.03435154
5033,-292.6504162,1079.405405,-2272.876651,-292.6502423,151.7655112,-222.6780489,1231.543944,-1968.341502,-222.6778979,113.3663631,-1455.49734,18.74824825,-665.5843789,-665.5843789,-665.5843789,-683.8246838,3529.317918,2379.256066,-683.8246906,393.0269917,-676.3821332,1629.292492,-1952.280603,-676.3819069,85.24293237,-1863.478681,6922.557257,-303.3941835,-303.3941836,6.088278222
5034,-627.5675134,1143.53994,-2349.829329,-627.5671943,50.14137577,-355.1572001,1453.739339,-1968.341502,-355.156914,185.9165957,-1432.636257,0,-629.9916314,-629.9916314,-629.9916314,-1323.679362,3996.510811,1998.612493,-1323.679375,535.149088,-1149.582512,1591.40951,-1952.275733,-1149.582109,-58.95574025,-2017.173609,7260.857858,-206.8260863,-206.8260868,6.15000079
5035,-1345.973187,729.0471471,-2281.720579,-1058.744893,-150.817305,-794.7470271,1001.818919,-1968.341501,-585.9145775,71.87843404,-1396.073198,0,-596.6638768,-596.6638768,-596.6638768,-1315.84475,3375.918418,1962.401978,-1315.844763,1020.453142,-1770.4201,873.4334334,-1952.315269,-1395.203545,-249.2313919,-2235.357818,6980.897297,-109.6711422,-109.6711428,6.131760302
5036,-799.8469076,697.7144144,-2219.571342,-563.9773327,6.842376065,-1032.052026,681.0309309,-1968.3415,-770.0774029,-142.9692403,-1425.950566,0,-578.5439332,-578.5439332,-578.5439332,-1463.797684,3475.072072,2225.427851,-1365.48443,1043.33404,-1823.918793,803.0218218,-1952.358122,-1343.894402,-231.8793441,-2190.664874,7034.169069,-50.51347439,-50.51347508,6.123527903
5037,-805.0715021,721.3367367,-2262.526293,-559.7365807,33.54858034,-1247.193458,415.52002,-1968.3415,-981.6628652,-348.0887754,-1442.330685,0,-553.6290101,-553.6290101,-553.6290101,-1481.809234,3369.113013,2227.476727,-1347.927975,1141.410102,-1637.300225,713.7073073,-1952.326529,-1196.028719,-173.1419933,-2174.41622,7118.768969,-82.21191557,-82.21191627,6.099050903
5038,-822.9088889,702.158959,-2181.337568,-592.8725223,-16.68356221,-1104.860901,484.0351351,-1968.341501,-874.9023847,-306.7844043,-1499.650221,0,-529.0376574,-529.0376574,-529.0376574,-1555.146356,3724.21982,2210.448566,-1475.837585,1136.936672,-1443.268325,803.7837838,-1952.192571,-1075.290689,-188.1578692,-2115.539096,7162.185586,-182.3509684,-182.3509689,6.027600295
5039,-633.6689798,792.2615616,-2064.236951,-410.2535081,52.83735637,-1429.167235,992.8867868,-1968.341502,-1057.641297,-305.4849205,-1437.676656,31.98198198,-504.4463035,-504.4463035,-504.4463035,-1508.191033,4011.492492,2144.288464,-1310.451831,1100.511645,-1599.106756,872.6019019,-1922.057852,-1147.54302,-252.2471532,-2012.459333,7302.350651,-196.0573677,-196.0573678,5.962068152
5040,-383.4544162,792.7078078,-2008.202024,-383.4541889,4.978378245,-384.7503744,1608.801602,-1968.341502,-384.7500792,265.7815951,-746.9698487,156.1567568,-488.9149231,-488.9149231,-488.9149231,-1422.441839,4041.40991,1839.543211,-1422.441853,523.5115053,-871.2484475,734.9273273,-1836.94712,-871.248158,-230.2884561,-1978.866308,7724.585586,-212.4384481,-212.4384481,5.945054993
5041,-258.5444598,679.244044,-1917.338756,-258.5442306,6.482597742,-332.6506079,1410.82973,-1968.340295,-332.6503016,140.6627392,-625.6183223,135.4103103,-481.4728039,-481.4728039,-476.5451973,-1304.544092,4822.741441,1807.867587,-1304.544105,584.3660017,-781.495419,1046.5997,-1787.504828,-781.4950761,-179.6723786,-1906.725146,8332.916216,-238.3414516,-238.3414517,5.910028176
5042,-277.4173806,493.7135135,-1867.882517,-277.4172483,-64.09412747,-166.6561179,1421.142543,-1968.337374,-166.655951,168.0149686,-580.7755065,164.0012012,-475.3249652,-475.3249652,-463.9817184,-707.0652998,4040.676577,1655.113319,-707.0653069,487.4063377,-435.5363221,1091.676877,-1760.316055,-435.5361452,-53.51830622,-1327.715646,8377.029129,-181.100932,-181.100932,5.877503619
5043,-326.5741599,334.4867868,-1835.91784,-326.5739457,-162.8112088,-70.79281518,1337.642342,-1968.337153,-70.79255351,169.638714,-633.5980104,130.3162162,-477.9135284,-477.9135284,-477.9135284,-340.2619029,3571.98959,1242.166648,-340.2619063,589.515119,-331.030027,948.1402402,-1739.004725,-331.0297417,-42.4116337,-910.4173809,8522.504605,-130.4694588,-130.4694588,5.875502117
5044,-394.7891883,228.1073073,-1847.217704,-394.7890726,-219.9940329,-40.18929082,1216.867267,-1968.339432,-40.18916418,161.8654998,-736.4878038,131.8396396,-466.5885632,-466.5885632,-466.5885632,-174.8025156,2793.716817,1155.765929,-174.8025173,598.577466,-269.9680249,1032.177778,-1731.781303,-269.9678788,2.819440061,-607.3214154,8736.654655,-79.63555098,-79.63555102,5.907025893
5045,-393.1633249,234.3795796,-1932.431038,-393.1632329,-245.1895785,-46.50206298,1163.412813,-1968.341259,-46.50196356,119.2650934,-771.4603078,151.2036036,-476.6192468,-476.6192468,-476.6192468,-0.000341055,2864.150851,1528.302252,-0.000341065,726.1821168,-290.8960299,1058.985185,-1702.124903,-290.8959099,-44.86606141,-2255.652571,7141.872372,-94.78352897,-94.78352927,5.879004744
5046,-348.3869641,282.7215215,-2029.408614,-348.3867626,-217.5318436,-37.75071877,1598.680781,-1968.341502,-37.7504659,164.0835683,-782.7822208,159.4456456,-510.5941422,-510.5941422,-510.5941422,-0.000378566,2872.103904,1844.232524,-0.000378576,726.0404098,-319.0835661,1045.66046,-1688.171587,-319.083294,-82.57493307,-2243.515006,7220.508008,-94.78484551,-94.78484582,5.877503619
5047,-231.8905931,371.3492492,-2063.230798,-231.8904273,-93.12462705,-8.02E-05,1248.808609,-1968.341502,0.000100651,162.4141281,-663.5735199,147.3,-554.5997213,-554.5997213,-554.5997213,-820.1754763,2775.546246,1500.462579,-820.1749343,531.2979896,-200.5553305,1168.862462,-1750.310946,-200.5551151,31.40292134,-2256.499574,7355.040541,-109.8739847,-109.8739848,5.898519446
5048,-0.013477261,469.7631632,-2093.87974,-0.013361997,64.8740219,-8.52E-05,1208.520721,-1968.341502,7.82E-05,130.3401459,-451.7218884,178.9755756,-590.8396096,-451.7217898,-401.4135755,-1020.532565,3487.853453,1563.495628,-1020.532084,155.5688835,-38.93539108,1178.255556,-1826.942011,-38.93520879,123.050752,-400.8411654,7874.124324,-112.5701989,-112.5701989,5.956563885
5049,-247.7663321,450.6513514,532.8758028,-247.766111,-82.39433294,-158.5897406,537.9798799,574.9428801,-158.5895,35.87868897,-138.7137214,224.2684685,-615.7545327,-138.7135862,-76.66571035,-472.4898052,2477.86967,-3081.841932,-472.4893629,178.9370989,-264.5419817,1026.877878,-1869.205748,-264.5416931,15.17392186,-704.5708188,7781.291592,-116.6581147,-116.6581147,5.990706937
5050,-117.9187037,525.4894895,4950.756891,-117.9184586,-117.9184665,0,1253.238739,-1737.846495,351.5347769,351.5347769,-47.20725009,385.5423423,-648.4351466,-47.207017,-47.20702444,-369.1530126,2121.994695,-3081.273698,-369.1525924,-369.1526059,0,1624.089189,1465.441051,419.9637146,419.9637146,-1015.628821,7503.563063,-120.7381556,-120.7381556,6.032791118
5051,0,530.8580581,4338.036539,73.99014896,57.2524598,0,2549.314515,-1738.91933,-4.47E-05,-4.47125E-05,0,732.0164164,-739.3584382,9.72E-07,9.73956E-07,-259.3147545,2334.441141,-3081.210675,-259.3147492,-259.3147492,0,3831.443243,2186.909061,1247.423133,1147.465921,-1488.518982,7329.397598,-133.0615766,-133.0615766,6.055297233
5052,0,800.9666667,4976.359042,369.2946076,384.4972769,0,6102.566266,-1779.48428,-4.47E-05,-4.47126E-05,0,981.4333333,-712.5020916,9.54E-07,9.54078E-07,-0.000211265,1827.341441,-3080.844796,-0.000261448,-0.000261448,0,4301.162763,1509.512716,713.3176991,739.6862729,-2050.267368,7346.196997,-164.5687039,-164.5687039,6.041130306
5053,0,1064.513213,4976.878051,442.3511093,424.0631935,0,10384.35926,-1783.506949,706.9915494,540.2286881,0,1066.314414,-707.3249652,9.70E-07,9.48775E-07,-93.15116258,1678.642943,-3080.764202,-93.15121368,-93.15120331,0,5022.312713,1505.754188,9.87E-07,9.86695E-07,-2454.176361,7179.7,-128.9560964,-128.9560964,6.046363471
5054,0,1127.788589,4319.21504,441.1456141,494.0111668,0,10897.26617,-1785.762432,625.1035071,595.1907391,0,1252.870871,-718.0027895,9.71E-07,9.50694E-07,-0.000176359,1715.85045,-3080.933465,-0.000226531,-0.000226527,0,5163.834334,2185.857968,9.87E-07,9.87323E-07,-2487.504608,7156.168669,-130.3463799,-130.3463799,6.023976409
5055,0,1022.070671,4980.785159,420.814456,395.9380564,0,10022.87207,-1787.022271,185.6236474,125.0845505,0,1290.217818,-714.1199447,9.67E-07,9.67477E-07,-43.64091259,1373.940841,-3080.779332,-43.64096319,-43.64095283,0,5028.022422,1487.599584,503.4444951,422.910078,-2559.230962,7319.28038,-57.47016316,-57.47016318,6.054243759
5056,0,734.8654655,4343.132538,310.0299182,289.8153483,0,7321.110811,-1784.194867,-4.47E-05,-4.47048E-05,0,1163.657858,-740.9762902,9.57E-07,9.59184E-07,-116.6204787,1736.195195,-3080.788746,-116.62053,-116.6205197,0,4413.45966,2190.923168,886.6829968,782.6236132,-3034.333881,7184.632132,-72.64296003,-72.64296003,6.029155831
5057,0,94.7036036,4277.588532,22.51419093,23.07642235,0,4120.994595,-1741.685405,316.5607185,432.6994972,0,616.1015015,-682.410042,13.09007989,18.65334054,-728.8324885,1916.518018,-3080.00517,-728.832488,-728.8324879,0,2660.425225,2193.768862,1299.344085,1326.449153,-3049.815051,7161.737538,-36.81585115,-36.81585116,6.022942475
5058,-27.77704504,220.8216216,-2317.322881,-27.77688632,102.1588359,-5.97E-05,553.9510511,-1968.341502,0.000138415,200.505613,0,941.8504505,2044.63557,144.2360943,797.915031,-1859.992839,1972.63994,-3079.882083,-1859.992858,-1191.143805,-164.6186679,424.5851852,49.57481749,-164.6184066,186.8522663,-3005.470162,7218.346246,-27.11570205,-27.11570206,6.062160702
5059,-269.2341616,709.4516517,-1468.65884,-269.2340445,17.62194168,-714.4027006,2294.028829,-1950.477754,-714.4025048,92.88090891,0,1049.850751,2044.617523,357.4612897,1049.850761,-1840.568212,2225.074975,-3079.944042,-1840.56823,-961.4162039,-655.1895811,1092.658258,-464.6286007,-655.1894199,-102.0769379,-2482.035907,7130.704605,-11.91071441,-11.91071443,6.070114307
5060,-692.0155497,613.7009009,-2292.865649,-692.0154503,-202.6063371,-907.0323956,1808.732032,-1968.341502,-907.0322539,73.17320075,-45.83333018,606.2096096,2044.603305,-45.83319429,606.2096157,-1577.324214,2818.602402,-1022.953109,-1577.32423,-254.7583002,-853.702453,984.3537538,-1952.407151,-853.702333,-141.5317477,-2471.566353,6980.269369,0.522565247,0.522565231,6.05740614
5061,-677.1649453,644.319019,-2311.905141,-677.1648632,-194.4846044,-949.4123702,1743.743243,-1968.341502,-949.4122536,16.98689939,0,534.0499499,2044.600351,119.1610036,534.0499552,-1416.678154,3347.65025,-1094.654604,-1416.678168,-36.99938528,-886.0498847,900.6854855,-1952.364164,-886.0497903,-240.9506225,-2383.594695,7069.121421,4.66299626,4.662996243,6.046887683
5062,-627.8962302,585.9656657,-2200.686645,-627.8959672,-195.9855552,-790.3436205,1757.069169,-1968.341502,-790.3432511,58.85338382,0,497.1031031,2044.57986,82.01326221,489.7852794,-1257.438797,3400.63994,-1135.590027,-1257.43881,26.29464079,-1020.422087,892.018018,-1952.239692,-1020.42175,-303.1206688,-2300.755137,7149.918919,4.630337538,4.63033752,6.014180354
5063,-337.699573,884.0314314,-2097.052986,-337.6994842,-29.82163832,-502.4582913,2202.866166,-1968.341502,-502.4581666,102.2084327,0,577.635035,2044.566414,161.187357,435.2372073,-1256.994796,3889.927828,-2440.581879,-1256.994809,-417.6206154,-442.2416533,1263.151752,-1358.028158,-442.2415493,-19.33611423,-2166.989388,7217.233233,3.15859984,3.158599833,5.926040388
5064,-62.99896372,301.1147147,-2015.554675,-62.9988459,7.67633091,-584.2018908,1703.618719,-1950.454726,-584.2015712,-58.5966635,-141.8455527,759.5646647,1976.394566,-141.845104,759.5646723,-1421.09901,2915.136937,-2399.181792,-1421.099024,-611.7313837,-369.5140158,1021.936436,-1873.826942,-369.5137552,-21.46936999,-2687.512955,7457.126026,3.148089713,3.148089707,5.915532366
5065,-38.29621253,314.1082082,-1963.699148,-38.29610199,3.770944055,-127.7804767,1616.448148,-1950.385404,-127.7802128,110.7638815,0,1308.703604,2095.680174,302.9068787,862.6195365,-1030.057925,3242.001001,-2944.618404,-1030.057935,-767.939054,-346.5106764,959.2043043,-1796.433526,-346.5104265,-129.2566201,-2597.616279,8103.892793,1.727524655,1.727524649,5.878504369
5066,-27.98981922,317.1702703,-1936.99742,-27.98969445,11.21147966,-7.63E-05,1131.342342,-1968.341502,0.000154714,133.1918973,0,1215.965766,2095.68222,289.9392057,782.9408452,-922.7966585,3449.391191,-3082.088465,-922.7966677,-766.1601777,-252.1346692,944.2037037,-1828.06366,-252.1344118,-84.16762089,-2179.095568,8415.637538,-10.74075402,-10.74075403,5.855987567
5067,-28.36415118,453.4935936,-1961.841636,-28.36404142,27.67266029,-7.75E-05,1165.937738,-1968.341502,8.68E-05,124.604404,0,966.8387387,957.1106826,97.64989602,497.6718827,-780.7036159,3475.677678,-3082.027639,-780.7036237,-624.6924126,-97.44733854,971.6278278,-1834.703824,-97.44716356,44.87157942,-1927.283436,8710.268168,-67.30443247,-67.30443247,5.848982376
5068,-21.49128403,419.7682683,-2091.248262,-21.49113587,8.943861494,-8.42E-05,1119.192192,-1796.499852,0.000151787,76.74734402,0,1052.768368,2095.660685,258.9846971,494.6172278,-520.8940604,3848.584685,-3082.026056,-520.8940656,-520.894071,-59.25232491,868.4366366,-1894.824212,-59.25210182,9.630768979,-1638.701274,8579.536336,-114.0429155,-114.0429155,5.83647315
5069,-94.07109003,462.0664665,-2187.297083,-94.07098808,-14.65793951,-8.85E-05,1539.121321,-1366.112695,7.56E-05,202.1095563,0,888.7118118,1644.487499,122.9326692,596.1136021,-1100.548804,4520.157157,-2871.899819,-1100.548815,-647.9846479,-253.2381021,862.0822823,-1952.21172,-253.2379439,-61.18975235,-1333.577294,7901.016016,-134.520923,-134.520923,5.950559241
5070,-187.0050876,551.4463463,-2346.810874,-187.0050149,28.42086533,-561.5726086,1606.318519,-1968.341501,-561.5724829,93.99339963,-278.8211867,272.6903904,1630.202072,-278.8210889,111.2155232,-1686.174621,4956.361461,-1457.749484,-1686.174638,175.1195777,-933.1334356,709.8666667,-1952.490234,-933.133318,-336.4320267,-1813.97981,7381.391592,-128.990183,-128.9901831,6.006488139
5071,-209.8152084,491.3576577,-2486.279024,-209.8151404,34.79364208,-689.9049433,783.9246246,-943.163689,-689.9048416,-121.2048821,-181.5395018,176.0444444,2032.469618,-181.539424,135.4515966,-1921.960359,4825.133033,-2005.079344,-1921.960378,427.5978481,-1159.456427,529.8105105,-1952.723182,-1159.456311,-396.1325566,-2283.519232,6695.324925,-80.82132456,-80.82132458,6.115332209
5072,-243.6753591,518.909009,-2600.128994,-243.6751635,18.0339088,-634.9891987,638.321021,-1968.341502,-634.9889375,-160.673547,-212.3815227,172.6383383,2044.696222,-212.3813282,45.89358792,-1657.096965,4728.807307,-118.7816011,-1657.096982,369.6810098,-719.7846759,564.9015015,-1952.737256,-719.7843995,-188.5397807,-2900.306111,6382.402302,-50.48956494,-50.48956496,6.148890247
5073,-241.9245759,494.0887888,-2658.795395,-241.9243839,-2.308382134,-592.1356717,1577.010811,-1968.341502,-592.1353216,203.9323926,-250.3375445,246.2553554,2044.710992,-250.3372968,145.4277011,-1431.9077,3127.408509,204.0025112,-1431.907714,-31.28502714,-732.895834,537.5846847,-1952.754153,-732.8955593,-233.9124226,-3203.52321,6397.80981,-31.16889801,-31.16889803,6.15444949
5074,-153.4443546,429.1678679,-464.3674355,-153.4441797,57.78540731,-315.2804694,1615.816416,-1968.341502,-315.2801567,356.0500114,-249.1160551,152.7063063,2044.703137,-249.1158276,108.0101096,-2073.960313,2587.204505,-3078.304087,-2073.960334,-306.0212716,-735.345633,593.8753754,-348.5096744,-735.3453404,-133.520747,-3247.668844,6415.022723,-29.8238404,-29.82384041,6.117514142
5075,-174.0813808,425.9645646,-760.8898202,-174.0812647,31.4329308,-243.9102391,1494.779279,-1342.514347,-243.9100548,269.7177522,-176.2632722,200.4950951,2044.694541,-176.2631026,200.4950971,-1694.679682,2626.497297,-3078.356715,-1694.679699,-400.9709103,-514.7475315,774.8371371,-64.65888219,-514.7473521,-18.3577677,-3490.036639,6280.477277,-42.24297944,-42.24297946,6.119152301
5076,-157.0000848,389.2913914,-809.0614908,-156.9999894,23.87467313,-275.286024,1331.114414,-306.106254,-275.2858661,225.9735574,-143.4756114,235.3727728,2044.702389,-143.475432,235.3727752,-1635.008855,2218.995996,-3077.602347,-1635.008871,-444.3792906,-441.27414,855.6423423,-565.6474414,-441.2739857,43.35258354,-3501.413723,6479.16036,-83.58214721,-83.58214722,6.105003676
5077,-151.2711977,394.2201201,-316.9063908,-151.2710192,25.49142388,-0.000068101,1274.57047,-976.3695064,0.000183124,344.5305618,-179.2592837,88.52252252,2044.69118,-179.2590611,88.5225234,-1581.684878,2129.629429,-3077.358224,-1581.684894,-452.062706,-357.451949,874.0426426,-132.4174893,-357.4516687,78.28811333,-3427.486622,6566.167467,-109.7314917,-109.7314917,6.063219067
5078,-161.3786063,454.6315315,-2421.130363,-161.378437,13.86111097,-7.39E-05,1372.922523,13.6886669,0.000153905,312.168309,-194.1622053,131.0630631,2044.678307,-194.1620358,-18.3109053,-1172.473867,2369.306707,-449.6156837,-1172.473879,-263.8395014,-348.276953,954.9117117,-1671.370156,-348.2767015,38.77199958,-3405.502938,6598.076777,-75.35974733,-75.35974734,6.068520651
5079,-195.091697,564.1273273,-2601.135147,-195.0914899,-2.728201124,-6.86E-05,1294.978879,-1968.341502,0.000178662,269.9498302,-244.9294093,108.947047,2044.677561,-244.929211,-67.84254387,-1016.37697,2701.851151,1877.648817,-1016.37698,-138.9048055,-384.1817521,1076.61992,-1952.768405,-384.1814515,21.04522912,-3345.04592,6721.884184,-35.37395378,-35.37395379,6.0877413
5080,-198.083012,550.1868869,-2341.517461,-198.0829015,30.73597319,-337.8106697,1264.626426,-1415.778894,-337.8105122,133.2421478,-539.1317182,288.596997,-739.6820086,-539.1316144,-328.3256182,-816.9788186,2655.527027,3318.963976,-816.9788268,259.4419996,-526.3888351,958.377978,-1421.80923,-526.3886712,-9.914382579,-3345.181301,6709.367668,-56.03957562,-56.03957565,6.110432409
5081,-271.9061247,600.3594595,-1328.574902,-145.571515,96.77913551,-621.8452664,1195.965165,-1603.106819,-350.5575951,168.6072847,-1325.199853,106.5094094,-746.476987,-746.476987,-746.476987,-1224.00729,2761.648649,2688.103424,-1079.394235,585.1206984,-693.4416989,733.5510511,-1632.123317,-456.1444205,-4.772512747,-3141.19433,7071.458258,-22.93365822,-22.93365827,6.102295422
5082,-290.6997404,556.9645646,-858.7050575,-121.2398057,83.33935497,-1052.753544,1279.981782,-1968.341501,-532.543342,91.04829111,-1641.441241,0,-715.4142263,-715.4142263,-715.4142263,-1657.237297,3435.307407,2767.309926,-1097.337271,668.9164483,-791.2506562,742.9448448,-1952.703302,-442.7037442,-25.93863183,-2656.364205,7233.852553,-10.51261731,-10.51261756,6.086131512
5083,-732.1563957,1223.227628,752.9579999,-68.64164682,377.3083755,-1364.816425,528.1358358,-1968.3415,-780.1828501,-381.2267814,-1535.533558,0,-684.6750348,-684.6750348,-684.6750348,-2480.060674,3222.022623,1155.153584,-927.6860666,783.8588115,-875.7217663,637.2493493,-1952.584367,-344.8306108,12.73192693,-2595.180597,7220.171171,-4.986027558,-4.986028238,6.081845914
5084,-869.3070857,1381.054154,591.2346783,-133.315561,398.761636,-1510.990855,524.8429429,-1968.34149,-912.8812651,-474.6467818,-1425.761654,0,-660.0836821,-660.0836821,-660.0836821,-1847.916045,3538.088088,1219.591607,-688.8013622,855.1498549,-898.470799,667.4648649,-1857.089573,-383.5994038,-10.37094917,-2372.821761,7428.638038,-18.82570543,-18.82570658,6.064807831
5085,-852.6580496,1368.116216,270.320592,-79.75878149,372.5711972,-1521.146599,533.5489489,-1968.341492,-888.8993496,-516.8738272,-1518.277436,0,-630.3152018,-630.3152018,-630.3152018,-1586.773399,3648.25005,1877.929317,-358.4739793,895.4734522,-797.5927535,640.4444444,-1685.177585,-303.0617041,-14.02390172,-2049.363543,7700.358859,-25.73171921,-25.73172073,6.065337745
5086,-938.0182473,1445.573974,-2180.408221,-165.5164511,298.8240736,-1418.721186,561.3616617,-629.5553794,-848.9607817,-506.321044,-1467.994229,0,-585.9860536,-585.9860536,-585.9860536,-1433.05061,3854.65966,3147.248444,-317.0915427,888.0052548,-739.7003648,722.0862863,-1751.179296,-273.3552951,5.202397061,-1804.064181,7891.617718,-21.62733329,-21.62733454,6.025010991
5087,-341.8818429,619.0382382,-2210.438577,-159.646433,25.04620128,-1391.032914,1803.299099,-1695.870228,-684.8801612,10.61037256,-1331.013387,40.6,-565.9246864,-565.9246864,-565.9246864,-1322.76813,4091.904505,3302.909162,-775.0051676,694.5582726,-758.9322181,798.093994,-1224.1344,-418.0058853,-80.10182908,-1492.214493,7843.254955,-25.85704168,-25.85704215,5.937048831
5088,-308.0983192,798.6708709,-1143.7032,-185.279973,88.97594206,-938.9201492,1593.245946,-1149.677073,-661.5042092,-52.80295329,-1194.608716,189.3163163,-559.4532773,-559.4532773,-559.4532773,-1221.181479,3648.171071,741.8515627,-1221.181487,370.6635879,-510.5648486,1470.885385,-778.2511752,-277.6556872,230.4611684,-1737.437055,8246.916016,-28.65604247,-28.6560425,5.899019825
5089,-285.5480992,756.329029,-494.0397789,-285.5480114,57.24347881,-433.9513589,994.1853854,-281.1081594,-433.9512578,26.53220725,-920.6696035,257.0087087,-555.8940029,-555.8940029,-555.8940029,-1085.308083,3991.039439,-1278.269675,-1085.308094,360.9810118,-417.3322967,1440.22983,-838.8166567,-417.33218,187.221683,-1448.59754,8955.95015,-70.02901439,-70.02901441,5.879505119
5090,-291.3568147,788.2442442,-1933.574556,-291.356553,41.44674226,-329.0917137,1473.071471,526.2237059,-329.0913991,151.3481869,-801.473621,375.8131131,-545.2161785,-545.2161785,-545.2161785,-939.9401114,3785.316116,-489.1139582,-939.9401208,281.6221627,-455.9929657,1518.399399,-1110.62982,-455.9926136,144.5171299,-1023.225301,9392.506006,-129.107215,-129.1072151,5.864493895
5091,-285.5216404,805.3588589,-1994.0385,-285.5214834,32.31240538,-297.270344,1691.232933,-1968.341501,-297.2701549,162.6279411,-712.4750418,266.5972973,-544.8926081,-544.8926081,-514.4758756,-770.9473652,3622.804004,2362.922237,-770.9473729,269.5611152,-384.7748731,1397.84044,-1850.272312,-384.7746745,122.5521104,-2556.767108,9600.811011,-149.6512526,-149.6512527,5.871999498
5092,-274.6020099,834.6375375,-2118.18218,-274.601924,48.71158921,-311.4163507,1258.166567,-1968.341502,-311.4162579,67.3022234,-782.0602231,366.635035,-527.7433746,-527.7433746,-527.7433746,-740.8776621,3701.615215,1905.875819,-740.8776695,388.7933386,-369.587641,1273.431231,-1895.676667,-369.5875379,97.00748742,-2535.096833,9545.244044,-181.0968986,-181.0968987,5.883007751
5093,-217.8270185,664.9718719,-2206.878348,-217.8268593,78.11990565,-629.980854,1321.906807,-1968.341502,-629.9806367,-66.12591336,-886.1605638,236.7908909,-588.8981872,-588.8981872,-588.8981872,-938.6875317,3952.156056,1653.48972,-938.6875411,529.0512404,-422.6350469,1245.292192,-1952.163573,-422.6348303,126.9525387,-2228.681365,8759.649249,-198.8011632,-198.8011632,5.943053451
5094,-519.1176108,542.6414414,-2353.776543,-519.1173593,48.36566242,-885.5658548,1181.665766,-1968.341502,-885.5655436,-4.486551156,-1086.234926,183.6144144,-691.4700144,-691.4700144,-691.4700144,-1103.006712,3714.105405,1657.599893,-1103.006723,1189.357198,-1518.249017,539.9762763,-1952.374511,-1518.248676,-439.8690395,-906.888609,8643.321021,-98.77085266,-98.77085272,6.031751651
5095,-521.8407866,528.4424424,-2517.934115,-392.4042168,19.55341046,-921.2274577,1098.451351,-1968.341502,-699.8301414,-7.121972533,-1216.169274,245.5648649,-747.7712686,-747.7712686,-747.7712686,-1734.386894,4614.319219,2378.272873,-1734.386906,1291.790132,-1666.979133,449.3893894,-1952.525414,-1365.248489,-442.3974882,-1790.288757,7412.56036,-43.66942522,-43.66942528,6.069582927
5096,-539.4228919,766.2805806,-2606.785077,-539.4227431,122.4129712,-974.6013026,760.2252252,-1968.341502,-974.6011441,-194.8945636,-1270.314667,261.9066066,-768.803347,-768.803347,-768.803347,-1480.94254,4053.313514,2690.521406,-1480.942555,1190.388355,-988.0154904,320.0891892,-1952.580902,-988.0153343,-234.6591944,-2316.310294,7087.306306,-25.7276173,-25.72761735,6.069582927
5097,-580.498527,720.272973,-2616.769202,-580.4983657,58.21994815,-708.4713597,905.1174174,-1968.341502,-708.4711929,-15.70669541,-1218.664732,186.3688689,-796.9539752,-796.9539752,-796.9539752,-1540.749333,4247.006507,2294.669352,-1540.749348,1158.723703,-1425.01353,702.6738739,-1952.577789,-1425.013319,-291.6345743,-2766.837988,6700.897297,-13.25289769,-13.25289774,6.110976179
5098,-546.4128661,879.5017017,-1489.563097,-482.5278996,106.3912668,-1035.112944,961.7334334,-1968.341502,-956.047169,-234.6459858,-1141.477068,191.0590591,-793.3946997,-793.3946997,-793.3946997,-1420.106537,4213.236136,1845.41148,-1420.106556,966.08856,-910.275012,1129.592993,-1952.55511,-812.7017809,63.52330377,-3075.224747,6433.146246,-6.378929434,-6.378929484,6.071709427
5099,-394.7303838,1052.892593,107.3082828,-394.7302279,180.3216067,-901.4318088,1206.378478,-1968.341502,-901.4316355,-135.6569824,-942.146928,158.8891892,-787.8940029,-787.8940029,-657.9559024,-1187.819068,3737.246547,-155.847807,-1187.81908,494.8474159,-515.3785889,1321.37027,-1112.034218,-515.3784165,212.2204693,-3375.760093,6532.113614,-51.95476962,-51.95476966,6.056878669
5100,-383.2770774,1096.041742,-311.3441219,-383.2769422,187.8847858,-883.9104546,1552.772973,-1968.341502,-883.9103035,-9.027530828,-935.5927801,160.715015,-781.7461641,-781.7461641,-661.976094,-943.6695085,3430.385586,726.906666,-943.6695179,479.7073127,-581.8130957,1130.962763,-1478.212507,-581.8129543,96.12285823,-3297.52955,6585.528929,-129.0165022,-129.0165023,5.975583683
5101,-278.0864128,869.9662663,-1646.444947,-278.0862157,150.8292631,-661.0639541,1083.418018,-1968.341502,-661.0637148,-16.24430729,-803.207334,266.817017,-782.3933049,-782.3933049,-503.4819048,-832.5544401,2838.053954,-1027.30918,-832.5544484,360.2317166,-527.1343191,951.3615616,1163.201017,-527.1340824,95.77613552,-3395.017014,6525.644745,-205.5742029,-205.574203,6.005976627
5102,-247.9687733,504.9962963,-514.3061469,-247.9687043,24.80176096,-475.719763,1412.464565,-1968.341502,-475.7196566,176.8616317,-645.5338391,231.4221221,-770.421199,-645.5337729,-376.7412889,-783.6375429,2652.752653,-3079.759348,-783.6375507,188.3330121,-383.3777063,752.245045,2056.732656,-383.3776176,68.7820353,-3310.578765,6391.703604,-287.1906908,-287.1906908,5.994256763
5103,-205.1076051,709.7751752,55.15812238,-205.1073842,69.62363713,-363.8520262,1457.756757,-1968.341502,-363.8517134,187.8834914,-667.5976811,295.6744745,-764.5969318,-667.5974701,-408.3742176,-837.0437862,2795.014915,-3079.654907,-837.0437946,80.825245,-337.8400957,1186.754555,1176.564083,-337.8398003,152.0047499,-3179.556205,6248.899099,-323.7433283,-323.7433283,6.027600295
5104,-218.2258335,765.1076076,-1139.274416,-218.2256816,114.9388263,-232.8314695,1320.550751,-1666.562422,-232.8312797,284.6862966,-714.164003,205.3185185,-762.0083686,-714.1638391,-311.698578,-1559.846309,2711.864464,-3079.175996,-1559.846325,-146.1861612,-461.2759179,1087.05956,1727.794411,-461.2757142,139.8560659,-3135.319354,6136.494294,-357.5347652,-357.5347653,6.015208749
5105,-321.1354249,840.6349349,-595.4617806,-321.1353362,209.6506803,-546.4028261,1119.364164,-464.3685263,-546.402721,211.6528362,-1012.368746,200.9852853,-748.094839,-748.094839,-614.6946335,-2054.776941,2529.699199,-3078.000432,-2054.776962,2.164283221,-527.8561786,1178.073874,-9.150913681,-527.8560694,281.2088021,-2862.510488,6864.734735,-365.6094345,-365.6094346,6.051087247
5106,-411.6094025,551.318018,702.6187932,-264.8280592,117.8076078,-939.2923049,1007.533333,-892.7356714,-642.4702502,117.1588249,-1073.852754,162.8915916,-696.6471408,-696.6471408,-569.8408639,-2858.376431,2636.248248,-3077.437427,-2606.946486,175.0439383,-691.1656023,940.927027,-618.2652901,-423.6269187,251.0271181,-2615.773362,7011.427628,-310.156291,-310.156291,6.1044617
5107,-655.4446913,951.9048048,-1528.951897,-294.576555,243.131065,-1151.655292,883.0096096,-71.88448742,-641.3177724,104.3568247,-1358.619811,89.4984985,-664.2900973,-664.2900973,-664.2900973,-3105.24305,2885.972973,-1790.432472,-2287.979556,269.5238491,-928.5210827,851.075976,-341.3327144,-490.3367565,140.413217,-2466.657174,7186.417117,-329.132477,-329.132477,6.061102992
5108,-2172.724706,691.8912913,-1524.084886,-1155.272342,-153.4427891,-1539.633676,736.5228228,-1968.3415,-824.3584453,-123.719974,-1389.426773,95.52252252,-642.9344486,-642.9344486,-642.9344486,-2754.352105,3647.58989,615.5381507,-1271.919548,1154.756258,-1309.116774,352.7224224,-1041.099785,-704.1398492,-122.9701227,-2382.650714,7279.276176,-246.3947991,-246.3947992,6.062160702
5109,-2212.990826,754.3149149,-2403.000596,-1117.71169,-126.2450229,-1605.534167,548.3723724,-1741.345046,-912.163073,-290.9775031,-1447.412419,94.16676677,-630.9623426,-630.9623426,-630.9623426,-2492.258057,3484.305906,2589.309579,-945.8170892,1281.185707,-1363.615118,528.5623624,-1952.431,-700.4131068,-118.203528,-2128.573157,7397.097097,-164.5175697,-164.5175698,6.103378233
5110,-2258.836353,773.4995996,-2258.888669,-1233.660973,-320.5150804,-1474.409714,732.9742743,-812.6038318,-804.8966247,-213.8368704,-1489.230224,42.1963964,-592.781032,-592.781032,-592.781032,-2039.288191,3746.401602,1499.692205,-793.3170314,1130.548549,-1032.650956,833.1333333,-1609.172011,-426.7462522,100.258844,-1930.890945,7575.6996,-148.1640547,-148.1640548,6.018297846
5111,-663.5094065,913.963964,-2103.863861,-370.6205943,40.8322036,-1248.352273,1547.777477,-1828.611016,-721.1805077,-5.712974684,-1385.130869,74.9002002,-568.1896792,-568.1896792,-568.1896792,-1631.3988,4015.770671,3000.923203,-1217.440583,694.0358842,-1141.373363,1025.14955,-1882.553795,-687.2589828,-77.13911254,-1646.969587,7853.805405,-138.6394513,-138.6394514,5.941552296
5112,-644.1829513,843.5936937,-2011.917046,-344.522949,92.15098716,-1129.887609,1734.39039,-1178.127029,-555.1728419,246.0301359,-1349.978161,0,-555.5704325,-555.5704325,-555.5704325,-2171.642322,2664.037037,911.4242554,-1672.861724,226.4804355,-835.4377088,900.8582583,-743.7013324,-459.3474214,64.42743411,-1720.285927,8253.134434,-109.8629955,-109.8629955,5.911529317
5113,-541.6282145,722.9486486,-1984.441351,-358.951631,26.67203591,-1063.017119,1776.986987,-774.4868445,-670.1882955,123.8449583,-1310.853467,8.402902903,-541.3333337,-541.3333337,-541.3333337,-1658.610061,2955.365766,886.9656245,-1540.506298,305.4895248,-698.4266527,1257.487588,-1102.557308,-414.3844772,158.7923698,-1968.565213,8624.496597,-98.90206505,-98.90206511,5.882507372
5114,-400.5371887,893.0723724,-175.8257981,-400.5369496,73.42049916,-421.9935016,2185.929229,-1455.964638,-421.9931981,336.3394315,-1329.486967,0,-533.8912134,-533.8912134,-533.8912134,-1344.718327,2909.050751,-676.4494218,-1344.71834,41.58994552,-467.5054108,1337.821421,-731.8066117,-467.5051363,154.0124423,-1780.478292,8690.767568,-107.1363489,-107.136349,5.88901227
5115,-511.7554064,1094.251652,-2005.260964,-511.7551385,8.644866264,-319.8631547,2388.667267,-1913.973061,-319.8628464,359.0371647,-1289.944167,6.283383383,-531.3026502,-531.3026502,-531.3026502,-1082.485411,3265.797598,2663.549339,-1082.485422,119.3978509,-440.6631294,1271.504304,-1565.223344,-440.662851,116.5217387,-1706.469758,8769.277778,-98.90163079,-98.90163085,5.883007751
5116,-515.5253626,1022.782082,-2081.805913,-515.5250911,74.12628317,-452.8511728,1892.355956,-1968.341502,-452.8508785,236.5934306,-1404.476323,0,-546.1868897,-546.1868897,-546.1868897,-1095.618435,3034.248048,2605.891361,-1095.618446,292.2749315,-520.3839951,881.3807808,-1869.205748,-520.383736,16.87462982,-1313.681566,9045.616517,-94.77342397,-94.77342408,5.8905134
5117,-506.136216,1014.112913,-2227.001388,-463.4059532,165.4328968,-797.0418256,1581.497397,-1968.341502,-741.6178009,48.19081,-1449.106316,0,-605.7238491,-605.7238491,-605.7238491,-1283.984153,3547.242843,2799.65929,-1283.984161,866.4922552,-1066.208137,510.2648649,-1952.08489,-1021.61176,-387.1112162,-584.7732988,8871.421421,-64.44859029,-64.4485905,5.95756466
5118,-351.4089017,858.6685686,69.81562552,-161.0830841,310.6173036,-1293.984553,823.5225225,-1968.341502,-1033.284267,-407.2076154,-1348.514899,0,-684.9986052,-684.9986052,-684.9986052,-1067.016458,3493.755556,647.0034737,-806.9720507,1418.271763,-1597.356759,381.3676677,-1952.314307,-1278.013859,-520.7050294,-605.3703805,8675.127928,-47.81870168,-47.81870329,6.056878669
5119,-286.4835333,782.0688689,2772.089885,-54.4353323,335.5907852,-1317.223559,728.1432432,-1968.341502,-992.4202494,-460.3156822,-1404.654685,0,-733.8577403,-733.8577403,-733.8577403,-1323.87679,3957.091792,-1967.259627,-639.2074168,1694.666317,-2189.612358,244.4402402,-1952.518227,-1614.733918,-696.905309,-1225.880611,7810.831532,-33.97879818,-33.97879909,6.103378233
5120,-588.6429355,1229.189189,862.8983708,-250.0171697,424.2819078,-1057.24092,684.271972,-1968.341502,-806.0128819,-310.9209187,-1413.990829,0,-755.213389,-755.213389,-755.213389,-1646.641336,3760.011411,-35.6844435,-1355.43518,959.3402421,-1062.240443,477.8795796,-1952.643953,-772.0125019,-206.9034904,-2041.677872,7143.978278,-17.39578028,-17.395781,6.114242223
5121,-739.9152725,1451.516717,1294.038271,-525.2150025,377.9721532,-1018.820326,660.3666667,-1968.341502,-877.3704026,-288.5019784,-1439.49598,0,-761.0376574,-761.0376574,-761.0376574,-1542.062645,3852.896897,-941.0060071,-1542.06266,769.831691,-910.9410246,880.5735736,-1952.641374,-731.3881216,6.164531898,-2651.605911,6847.643043,-6.33963231,-6.339632512,6.111520112
5122,-760.9068573,1526.474374,1499.919821,-760.9066465,274.3217118,-798.0898181,760.6961962,-1968.341502,-798.0896504,-127.6377778,-1149.068225,81.55495495,-753.595537,-753.595537,-753.595537,-1539.989049,3626.957658,-1283.339481,-1539.989064,451.4886833,-695.4561416,1364.783784,-1952.615122,-695.4559395,251.8358568,-2808.276694,6713.850951,-3.609344919,-3.609344978,6.075437076
5123,-618.7680379,1489.778478,-608.7974373,-618.7679289,152.9284158,-345.7281513,1446.443443,-746.4979841,-345.7280534,262.7994238,-702.4896966,204.0402402,-750.6834034,-702.489621,-314.4216556,-1577.260279,2931.158258,-3079.177476,-1577.260295,-179.6927321,-546.5300415,1287.128629,389.030486,-546.5299368,160.22905,-3129.155846,6709.073874,-13.29969404,-13.29969406,6.063219067
5124,-239.0636573,884.5261261,-1240.514866,-239.0634929,65.49356129,-54.16755058,2357.514515,-1968.341502,-54.1673202,529.9740693,-493.9925817,287.636036,2044.709121,-493.9924028,-127.9685332,-1163.890503,2919.388288,-3079.096241,-1163.890515,-433.3635139,-319.2172913,1011.216517,-819.8174489,-319.2171107,48.16439406,-3477.400432,6234.685185,-23.02056331,-23.02056333,6.012638981
5125,-29.52984046,488.1933934,-2597.420124,-29.52966053,118.1812672,-9.61E-05,1289.210511,-534.2554851,0.000193591,379.4916746,-441.039731,283.576977,-750.359833,-441.0394357,-37.50846816,-1221.687154,2594.931832,-3079.529875,-1221.687166,-563.030771,-80.92928732,639.6403403,2032.199353,-80.92904573,184.2210819,-3515.3218,6503.694995,-34.0344266,-34.03442661,6.045315536
5126,-3.26E-05,432.2486486,-1238.377853,6.67E-05,115.007752,-0.000100618,1317.781081,-1968.341502,7.39E-05,352.4698754,-441.6277786,305.2169169,-744.2119942,-441.627602,-68.2260386,-1136.036306,2777.961261,-3079.83348,-1136.036317,-541.9912241,-3.046186701,671.2088088,2056.92376,-3.046046945,222.9602256,-3513.491754,6636.810811,-83.64427068,-83.64427069,6.036434385
5127,-3.88E-05,324.6503504,1334.077393,0.000141303,134.5225952,-8.72E-05,1143.119119,-1968.341502,0.000182804,301.1273917,-557.8466058,226.4009009,-729.6513251,-557.8463296,-232.695025,-1013.903324,2878.219019,-3079.543225,-1013.903334,-364.8157973,-7.03E-05,710.4501502,-931.6462032,0.000172095,241.8898469,-3525.771158,6634.769269,-56.05376514,-56.05376515,6.095273046
5128,-112.5304939,793.9615616,818.3901605,-112.530289,117.2889309,-8.85E-05,1199.771772,-551.3264017,0.000144959,295.4982029,-592.5664902,257.7493493,-762.9790798,-592.566244,-252.148523,-915.6227524,2927.386286,-3079.27291,-915.6227616,-331.1579176,-93.84227676,1217.36997,-1952.587363,-93.84202435,251.573429,-3542.037761,6646.856056,-65.63507129,-65.6350713,6.162818955
5129,-437.2691998,1204.005906,-1394.806298,-437.2688703,137.6588205,-27.58546587,1704.703604,-615.5512949,-27.58515658,469.7504912,-945.4513882,242.0351351,-755.5369594,-755.5369594,-604.4428508,-1367.428191,3179.771171,-3078.673778,-1367.428205,-92.46734773,-282.8669868,1014.511311,-533.2044306,-282.8666906,177.5294652,-2898.537256,6904.554154,-32.64006771,-32.64006774,6.060045934
5130,-529.8547201,1255.659159,145.6349708,-529.8543975,187.3425255,-448.1191043,1559.927027,-1887.351902,-448.1187714,311.7779192,-895.7532127,168.1454454,-718.9735007,-718.9735007,-446.7064449,-1842.137671,3088.064665,-3077.959796,-1842.137689,-189.8564569,-396.6603115,1152.638739,-630.1011137,-396.6600102,223.5589085,-2802.415184,6813.440741,-6.335330692,-6.335330719,6.115877447
5131,-1091.379133,1610.595596,1026.661155,-1091.378872,319.3202162,-725.2358279,1614.139039,-1968.341502,-725.2356117,239.4265861,-726.5844592,215.7783784,-685.9693164,-685.9693164,-297.1694135,-2459.376381,3530.436937,-3077.882984,-2459.376406,-121.0050823,-790.279813,770.4025025,-1952.512856,-790.2796256,-56.86702537,-2761.395777,6907.536637,-3.591309214,-3.591309238,6.093656411
5132,-1755.145407,1223.846847,775.6252541,-1755.14503,-165.2390655,-717.6369513,1374.762062,-1968.341502,-717.636662,192.8469695,-524.9370649,240.8577578,-661.3779637,-524.9368636,-80.81239042,-2004.610387,3903.397297,-3078.224736,-2004.610407,215.6039048,-1044.438788,884.9421421,-1952.507517,-1044.438492,-78.59825135,-2658.95268,6967.042342,-3.636045369,-3.636045385,6.048461297
5133,-947.3963693,2165.454755,-774.734672,-947.395901,441.2024915,-538.9007257,1258.69019,-1968.341502,-538.9004091,97.93664934,-441.3019764,259.1021021,914.7894693,-441.3017334,-64.24599462,-2062.23351,3935.982182,-3078.803322,-2062.233531,-266.9866329,-969.4084258,979.066967,-1952.454796,-969.408064,-127.4765966,-2299.491098,7124.301301,-11.93658267,-11.93658269,6.043744854
5134,-896.5240764,2004.584184,-2266.163921,-896.5238657,321.1462898,-258.8319374,1839.69039,-1514.383219,-258.8317838,369.8072326,-351.8918854,322.3691692,1991.581141,-351.8917663,33.52388549,-2644.626207,3805.768669,-3080.595985,-2644.626233,-834.590423,-389.2600118,1264.253854,-1140.73569,-389.2598651,190.711592,-2377.979459,7157.161762,-49.30174485,-49.30174486,5.947556925
5135,-343.1907128,929.7405405,-1103.117141,-343.1904678,54.98804672,-7.97E-05,1283.249249,719.2050347,0.000146984,333.7227839,-261.8461159,277.2417417,-585.0153412,-261.8459174,-0.93770242,-1489.899927,3471.951151,-3081.785542,-1489.899942,-515.2766514,-187.8967389,1093.360661,-1539.241355,-187.8964955,199.8767789,-1593.061694,7844.072573,-71.3886342,-71.38863421,5.89751869
5136,-1.39E-05,131.7972973,-2021.901172,7.76E-05,39.69101328,-0.000116566,1379.12973,-1697.342756,0.000148542,330.1909583,-132.6196854,468.8783784,2044.605523,-132.6194263,184.8999277,-1120.740615,2977.690991,-3081.977866,-1120.740626,-565.864758,-2.91E-05,301.4878879,-542.2486918,0.000103415,82.88545816,-2619.164478,6532.435736,-68.67585069,-68.6758507,5.854486454
5137,-427.0470689,500.2503504,-1930.960508,-427.046844,-50.56757144,-275.6921743,866.4636637,1345.230386,-275.6919338,148.9878636,-124.7840023,485.7801802,-585.9860536,-124.783806,156.8326625,-667.2808934,3181.167568,-3081.951917,-667.2809001,-264.5441817,-90.03927278,388.872973,-524.6393855,-90.03912083,78.85411939,-2719.988577,6913.255656,-45.25484475,-45.25484475,5.855487196
5138,-41.97369873,435.7657658,-1921.131178,-41.97352902,73.65967989,-63.91167451,830.7842843,2033.311544,-63.91142755,180.1358626,-79.38143156,507.5366366,-572.072524,-79.38122607,89.9597161,-451.025743,2911.962763,-3082.083271,-451.0257475,-343.2064575,-263.5883873,780.6435435,-757.2149041,-263.5881005,67.88524162,-2004.854513,7047.630731,-23.16760338,-23.16760338,5.863993523
5139,-49.81601411,448.3543544,-982.9947317,-49.81573772,74.64017525,-125.2911744,859.0426426,2033.311544,-125.29076,154.2409639,-139.0034371,322.7666667,-553.9525805,-139.0031666,-19.26694343,-349.4577818,3042.366567,-3081.995151,-349.4577853,-185.0080131,-351.5464984,830.4586587,-1882.306609,-351.546007,43.09479235,-2084.886783,6949.878779,-41.12020114,-41.12020115,5.852985341
5140,-8.850612345,386.7057057,1240.311855,-8.850397117,107.3009689,-165.1152579,873.077978,-1968.341502,-165.1148973,161.7915639,-205.1726669,257.3255255,-552.0111581,-205.1724596,-95.92765476,-431.8517805,2936.917317,-3081.84596,-431.8517848,-206.2629684,-317.7040437,831.1235235,-538.7639827,-317.7036357,101.3756261,-1785.296116,7174.966466,-57.66815755,-57.66815755,5.845479789
5141,-54.75329131,394.1449449,1293.459467,-54.75308105,88.11688051,-0.000105188,1172.255255,-1968.341502,0.000157038,220.9316352,-267.933753,269.5502503,-602.8117155,-267.9335531,-136.8126964,-648.9834256,3331.078679,-3081.842005,-648.9834321,-241.6788872,-1.900617589,734.4812813,-497.2174812,-1.900408316,138.6188217,-1233.383959,6862.208509,-41.03716593,-41.03716594,5.9380496
5142,-251.2294917,378.9181181,1546.011464,-251.229258,-41.568397,-26.89447033,1873.311211,-1968.3415,-26.89414541,371.2102234,-427.0446325,179.4625626,-689.5285908,-427.0444213,-253.2029128,-967.6996285,3589.977978,-3081.613456,-967.6996382,-79.47450441,-255.4249183,1027.484284,-416.5270365,-255.4246236,75.56036145,-1349.069282,6500.433333,-18.83548035,-18.83548037,6.054770415
5143,-200.0565571,671.7752753,1753.617249,-200.0564608,105.2582682,-469.9112522,2061.568168,-490.5433757,-469.9110941,357.7434076,-825.8948367,218.0967968,-736.1227331,-736.1227331,-557.6880913,-1805.032929,4135.692693,-2597.443239,-1805.032947,179.2196847,-542.7822106,906.337037,-1952.47104,-542.7820838,-1.675840814,-1975.263219,5751.41982,-6.347670216,-6.347670254,6.103378233
5144,-168.8567205,540.9675676,-2571.314655,-168.8565268,77.03029547,-563.9612158,1798.621121,-378.9997391,-563.9608468,331.8214318,-1009.649064,247.8306306,-756.5076706,-756.5076706,-730.4683277,-1612.849437,3411.97988,797.2432197,-1612.849453,286.8960997,-312.8065797,910.4192192,-1043.653608,-312.8063208,126.1062833,-2593.853394,5683.573874,-6.336945066,-6.336945114,6.114242223
5145,-116.7832692,389.643043,2020.455333,-116.7830896,84.12872168,-604.2401676,1580.518118,-531.5195654,-604.239782,327.3770808,-951.0374278,189.8876877,-772.6861929,-772.6861929,-612.634974,-1436.38446,3255.236537,-3078.867548,-1436.384474,186.4581582,-321.6748714,699.6615616,-1952.543115,-321.6746106,102.7455445,-2992.484691,5701.793994,-10.46560168,-10.46560171,6.133961806
5146,-206.7011891,658.6837838,-1481.863893,-206.701049,120.6119465,-121.2743386,1576.665566,1264.044144,-121.2741411,518.3507239,-922.9933675,180.3601602,-789.5118549,-789.5118549,-630.655761,-1292.606031,2970.271171,-3079.83835,-1292.606044,-91.75350749,-267.3969114,829.53003,-485.5176527,-267.3967491,169.7595755,-2952.872797,5902.841441,-32.59952244,-32.59952248,6.102295422
5147,-200.6026044,656.7398398,-1811.54467,-200.6023626,108.847909,-9.82E-05,1330.794995,-373.3213948,0.000204802,478.5512024,-822.1086621,207.5731732,-792.7475589,-792.7475589,-567.9320088,-1257.694105,2866.800601,-3080.45712,-1257.694118,-157.2987335,-204.8280452,928.9232232,760.9918177,-204.8277603,221.3675808,-3183.282401,5628.166667,-104.2203267,-104.2203268,6.083451793
5148,-2.249487737,305.2052052,-1217.402652,-2.249420024,113.6355255,-0.000105831,1341.888889,-509.3374946,3.30E-05,482.9245629,-697.3071969,257.9126126,-795.983264,-697.3071021,-450.7958455,-1527.479522,2862.193594,-3080.5078,-1527.479537,-365.4962976,-115.0294219,972.1672673,-719.4292825,-115.0292934,301.8711331,-3182.673508,5702.12963,-204.1690874,-204.1690875,6.058989527
5149,-2.50E-05,269.2139139,-2605.546737,0.000108293,108.5903347,-0.000088393,956.0222222,-318.7133219,0.000162302,381.6933774,-464.0184985,222.3714715,-777.8633193,-464.018307,-233.0824245,-1495.646234,2806.041742,-3080.798693,-1495.646249,-435.9243996,-15.85516757,551.4321321,127.0002014,-15.85495539,257.3491429,-3197.557437,5854.516216,-319.6557581,-319.6557581,6.070645851
5150,-2.70E-05,278.1333333,-2611.196667,6.28E-05,100.2660736,-0.000115483,1125.403804,144.9035492,7.01E-05,424.3618942,-131.9334578,322.9952953,-758.449093,-131.9333266,83.37699489,-1730.429371,2743.365666,-3081.001604,-1730.429388,-764.7186621,-6.44E-05,561.9537538,47.35859569,7.42E-05,237.1356797,-3108.389556,5992.589289,-490.5371842,-490.5371842,6.034872006
5151,-94.97946141,540.7362362,-2538.598928,-94.97928575,57.03466372,-0.000125986,1207.241241,-1575.64728,0.000162142,402.7171326,-5.79E-05,431.8074074,2044.701453,0.000137438,185.6816378,-1605.79272,2861.588789,-3080.883965,-1605.792736,-785.8056313,-6.91E-05,656.9463463,-684.7780641,0.000144281,221.2146845,-2892.408507,6698.843343,-555.9127713,-555.9127713,6.054770415
5152,-7.02848489,233.0407407,-2580.160748,-7.028379114,46.56354257,-0.00010418,1094.701902,-1746.605558,0.000159425,329.6536446,-95.56840368,480.1013013,2019.430798,-95.56811829,291.7526577,-1479.532806,2875.802102,-3080.030569,-1479.532821,-760.0806866,-14.77309852,649.5648649,-556.2130956,-14.77289888,174.7326124,-2786.775877,6506.052352,-567.8769592,-567.8769592,6.087204541
5153,-136.2179081,531.8275275,-2576.755307,-136.2177364,26.98856599,-87.90826588,1427.340541,-1814.501596,-87.90800472,284.036874,-127.4254092,896.4451451,2042.374802,-127.4250312,643.596045,-1891.154223,3025.77027,-3078.703153,-1891.154242,-979.9001627,-194.2934594,990.7518519,-281.9219388,-194.2932211,117.8269922,-2267.269335,6741.629129,-594.4428152,-594.4428152,6.126816459
5154,-263.1580811,683.4532533,-2524.667594,-263.1578597,2.268526996,-571.555612,1031.835435,-1950.477754,-571.5553152,-91.60813931,-210.8861426,911.6665666,2044.685395,-210.8857114,766.6845669,-2059.743607,3174.506406,-1056.467225,-2059.743628,-611.7947851,-464.9803984,1099.030631,-1952.585883,-464.980098,23.58650029,-1976.540231,7556.324024,-677.8514309,-677.8514309,6.141134726
5155,-834.0843878,632.0982983,-2488.523517,-834.0842178,-198.0701496,-1523.588694,756.4695696,-1968.341502,-1523.588498,-650.3803109,-21.33198088,928.0894895,2044.667504,-21.33174831,928.0894988,-2411.829485,3262.978478,-780.6360974,-2411.829509,-69.40840057,-320.0099362,872.6762763,-1952.581225,-320.0097981,85.90813309,-1931.720398,7535.277778,-640.8333115,-640.8333115,6.155563296
5156,-474.3165394,722.8076076,-2413.99087,-474.3162973,-14.1005465,-1540.284269,743.7787788,-1968.341502,-1540.283936,-638.2485252,0,615.175976,2044.652244,24.31130233,615.1759822,-1934.376903,3564.413614,-391.5922205,-1934.376922,172.4863408,-473.0341829,582.8071071,-1952.562892,-473.0339493,-44.53753738,-1927.633732,7598.341441,-675.2163481,-675.2163482,6.123527903
5157,-481.9951259,664.3162162,-2393.86783,-481.995035,-31.65674854,-1510.032025,763.6133133,-1968.341502,-1510.031908,-586.8451628,-63.15648591,480.8540541,2044.639056,-63.15637751,480.8540589,-1794.894135,3904.939339,-62.36968799,-1794.894153,445.0601576,-614.5412829,429.4272272,-1952.4803,-614.5411979,-216.0833423,-1784.389534,7634.706607,-750.2750277,-750.2750269,6.127913948
5158,-524.264976,518.7188188,-2308.73189,-443.3429418,-96.23006746,-1730.487168,735.1487487,-1954.246886,-1539.849738,-733.2642186,0,757.8726727,2044.617001,173.7667909,757.8726803,-1706.283286,3503.041441,398.6999467,-1706.283298,303.388957,-480.8194776,433.6279279,-1952.340129,-415.6930236,-139.6996584,-1713.386398,7601.550951,-793.8931305,-793.8931305,6.08988997
5159,-336.341148,568.6421421,-2189.386781,-336.3410277,-83.55209691,-1206.765623,1297.154655,-1968.341502,-1206.765416,-432.5410281,0,1120.606807,2044.591111,125.8634934,920.3768388,-1319.753985,3648.1,-12.27195873,-1319.753998,-145.0659187,-446.6711192,507.941041,-1952.165463,-446.6709953,-175.8002956,-1504.229148,7876.231231,-757.872138,-757.872138,6.010586098
5160,-466.8828362,837.5977978,-2109.436395,-466.8827062,-67.17172027,-950.834727,1914.028529,-1427.893723,-950.8345358,-68.63828725,-4.75E-05,398.5695696,1994.257286,6.24E-05,271.8762044,-1408.702582,3394.233433,-1286.868747,-1408.702596,10.7305599,-516.8021765,793.5926927,-1903.707673,-516.8020404,-77.21521341,-1134.078085,7786.061762,-715.171755,-715.171755,5.92053618
5161,-315.5076783,637.6423423,-2019.037508,-315.5075497,-59.93037944,-784.7126983,2034.664965,-1376.176355,-784.7124847,-71.49946953,-60.11917744,408.9463463,1844.883652,-60.11900028,408.9463501,-1183.937313,3558.576877,-1617.301784,-1183.937325,-47.92267803,-570.7005104,817.8294294,-1859.559566,-570.7003482,-159.6443471,-1065.390276,8186.731932,-685.353054,-685.353054,5.857989055
5162,-217.6171389,669.1967968,-1971.283985,-217.6170399,6.657595668,-783.9169924,2069.985385,-1968.341502,-783.9168245,-122.9671561,0,536.5036036,1619.930624,206.6665663,497.2654518,-888.9139048,3133.62973,-1562.371603,-888.9139137,-61.91686112,-651.5028855,785.2,-1830.979948,-651.5027548,-248.3600405,-879.5903039,8407.878078,-686.5458015,-686.5458015,5.860490914
5163,-288.1136911,588.0166166,-1988.001588,-288.113508,-75.15752575,-634.1268885,2004.908709,-1726.222207,-634.1265871,-55.54823438,0,579.6516517,1533.805031,348.4815122,559.3290716,-932.3804972,3333.350851,-1717.220452,-932.3805065,-47.64589494,-769.1463265,807.354955,-1824.07059,-769.1460598,-309.823772,-762.3947205,8514.454254,-698.711832,-698.711832,5.886010007
5164,-197.2531676,441.3967968,-2080.103197,-197.2530629,-37.21196473,-841.0609465,1779.794595,-1968.341502,-841.0607365,-181.6293544,0,592.3248248,1475.039026,367.2267842,563.0817605,-1125.685742,3793.169269,-1564.758478,-1125.685753,75.30108541,-809.2502084,671.722022,-1870.955521,-809.2500334,-346.8302188,-700.1168356,8591.782282,-703.959924,-700.116182,5.897018312
5165,-303.5625651,192.5835836,-2185.052591,-303.5624879,-125.9685417,-628.0300196,1261.232332,-1968.341502,-628.029882,-58.85965909,0,348.5746747,1629.231181,135.5435606,348.5746782,-1227.409647,3932.593694,-1380.166171,-1227.409659,388.6837453,-1071.369295,530.7660661,-1952.136937,-1071.369157,-477.0675426,-1920.023463,8185.34044,-741.173664,-741.173664,5.975082096
5166,-484.0249637,264.4810811,-2362.83191,-484.0248311,-92.25127995,-1698.401504,732.7630631,-1968.341502,-1698.401303,-735.5019362,-3.31E-05,266.6469469,1669.243312,7.65E-05,257.1826181,-1285.85107,3819.313514,-1138.313047,-1285.851083,1042.543943,-1284.679925,493.0850851,-1952.344296,-1284.679726,-373.511168,-446.6619352,7829.762162,-776.479008,-446.6612682,6.051087248
5167,-500.5181938,200.8435435,-2507.408218,-454.4934771,-85.65174223,-1993.736909,690.8334334,-1968.341502,-1856.113233,-782.8874225,-82.76198818,259.5321321,1818.754654,-47.05418449,236.8783653,-1768.507199,3143.709209,-614.3603285,-1768.507212,1075.221157,-1347.673253,260.1034034,-1952.487599,-1231.62075,-338.0219865,-808.9763151,7528.954655,-807.967557,-807.967557,6.121885829
5168,-436.8131844,490.3481481,-2571.105377,-436.8130573,-42.48599185,-1496.44864,782.6027027,-1968.341502,-1496.448455,-608.1333133,-20.60305317,258.0271271,1857.170016,-20.60291974,258.0271297,-1372.528256,3669.271972,-627.6302772,-1372.52827,777.4665977,-876.7494306,384.3575576,-1952.543372,-876.7492774,-287.8234978,-1141.036884,7184.872372,-815.839695,-815.839695,6.140029405
5169,-514.9919801,795.9708709,-2676.596547,-514.99187,-79.71973673,-1184.582551,737.4108108,-1386.083228,-1184.582424,-569.2494835,0,753.9738739,2094.880306,258.9039196,753.9738814,-1578.90772,3968.168769,-1146.991938,-1578.907736,116.7105214,-844.3125742,1009.2003,-1952.550423,-844.312434,-128.9797563,-1579.267187,6963.407407,-820.1335875,-820.1335875,6.15000079
5170,-492.2705755,909.0655656,-2692.462789,-492.2704939,-94.25657472,-626.1232939,909.2945946,-1327.268205,-626.1232095,-195.2773368,0,1227.455956,2094.873542,427.9494458,1227.455968,-1338.624195,3708.059159,-1124.324021,-1338.624208,-226.436648,-1383.545721,975.3121121,-1952.539115,-1383.545611,-606.9688225,-1765.816207,6983.753554,-851.1450375,-851.1450375,6.223586917
5171,-460.419732,839.6239239,-2670.404841,-460.419647,-168.7880425,-727.6567063,869.7192192,-1056.29366,-727.6566156,-387.5621101,0,1853.83994,2094.902471,693.2432287,1853.839959,-1252.742921,3597.995395,-1115.432417,-1252.742934,-549.5267336,-1250.821991,1127.689089,-1952.526609,-1250.821869,-617.1415329,-1714.397678,7055.318619,-858.778626,-858.778626,6.242123859
5172,-469.6288962,824.7162162,-2650.591386,-469.6288151,-214.611263,-547.4749513,1073.053754,-1107.668605,-547.4748607,-229.9959642,0,2207.718018,2096.956972,891.1450163,2044.696035,-1341.886,3478.807207,-1098.763525,-1341.886013,-814.7052028,-1286.892217,1413.000701,-1952.500294,-1286.892091,-642.3606309,-1752.718706,7039.893193,-823.950381,-823.950381,6.158908632
5173,-470.5420858,864.0641642,-2544.326253,-470.5418795,-239.5603198,-418.5282683,1775.193393,-1274.136268,-418.5280114,-66.23152209,0,2540.613313,2095.070747,1067.652681,2044.674206,-1170.909247,3276.295495,-1122.507347,-1170.909259,-893.6091197,-1242.010078,1386.020621,-1952.467283,-1242.009767,-701.1403755,-1661.849181,7104.144344,-765.505725,-765.505725,6.027082108
5174,-447.1353245,674.6148148,-2476.836675,-447.1351118,-245.3527923,-640.5037399,1759.575676,-1417.049322,-640.5034342,-227.0741608,0,2843.275676,2095.131172,1206.797839,2044.662474,-1073.40443,3223.498198,-1107.900291,-1073.404441,-740.1572699,-1152.815207,1072.578378,-1952.444931,-1152.814889,-691.7612237,-1624.796477,7145.941542,-781.488549,-781.488549,6.062160702
5175,-499.3688114,809.4828829,-2445.645961,-499.3687258,-217.0856603,-958.4747222,1494.945045,-1473.152865,-958.474607,-435.1211811,0,2899.459359,2095.08605,1260.124547,2044.671225,-982.5149707,3341.606507,-1163.671807,-982.5149805,-401.9943928,-1438.550248,897.2760761,-1952.441241,-1438.550129,-849.275985,-1526.284526,7212.024625,-793.8931305,-793.8931305,6.08988997
5176,-432.3895457,746.4575576,-2489.607065,-432.3894285,-229.0424017,-730.5148575,1725.280781,-1625.355404,-730.514693,-328.3703769,0,2799.508909,2094.976708,1215.287253,2044.692674,-944.0101049,3301.35956,-1081.367039,-944.0101143,-669.2033408,-1157.369048,1214.171471,-1952.502316,-1157.368871,-676.9573562,-1381.830034,7370.71021,-786.9751905,-786.9751905,6.074371218
5177,-393.544636,701.1306306,-2517.934115,-393.5445272,-196.1691041,-726.5662958,891.3147147,-1494.785744,-726.5661684,-450.5329537,0,2207.478078,2095.046897,900.072396,2044.678866,-1272.563598,3457.939339,-1039.256818,-1272.563611,-916.6734254,-722.3585836,1284.592192,-1952.468879,-722.3584332,-339.0904343,-1301.781543,7499.021622,-783.635496,-783.635496,6.066928465
5178,-413.2521213,705.7507508,-2472.425085,-413.2520506,-81.64738458,-1120.595139,757.5765766,-1330.348097,-1120.595045,-501.6833011,0,1348.041842,2095.153359,482.5207531,1348.041855,-1661.381523,3037.524324,-1230.9768,-1661.38154,-536.8518388,-768.1644552,1235.339139,-1817.806151,-768.1643573,-121.3032126,-1308.470244,7653.354555,-797.9484735,-797.9484735,6.099050903
5179,-338.9853612,491.774975,-2428.386585,-283.7490137,5.310289724,-1969.6937,408.622022,-1381.03515,-1789.950029,-879.2261698,0,916.6662663,2095.255246,843.3375207,916.6662755,-2841.572583,3771.907508,-1125.883367,-2841.572607,49.89808492,-736.9000326,893.8005005,-1519.206127,-613.4295932,6.066099837,-1144.745481,7476.853754,-811.068702,-811.068702,6.12901209
5180,-373.0309619,579.1537538,-2372.583845,-249.9830531,65.94585901,-1432.120014,532.3890891,-1055.897604,-1153.135553,-456.2968596,0,164.7409409,1843.054248,119.0378151,164.7409425,-2503.430661,3361.525325,-898.6218662,-2365.59495,661.2583388,-1102.937848,389.2432432,-1952.458069,-883.5289572,-343.4588451,-1310.19778,7480.192593,-816.0782445,-816.0782445,6.140581984
5181,-369.6252415,586.9258258,-2407.334787,-233.0449921,60.79585294,-1514.866206,461.7660661,-806.3430711,-1191.665012,-519.6141503,-12.64338061,225.1941942,2044.606078,51.49003211,187.7634107,-2408.705886,3545.151351,-1029.353032,-2133.478468,649.7419359,-984.3928175,371.4531532,-1952.405027,-756.3074076,-287.000317,-1266.882542,7504.20961,-799.61832,-799.61832,6.102836746
5182,-331.341667,585.0510511,-2291.7821,-317.0884851,51.14868849,-1461.077192,579.9810811,-886.914706,-1426.5355,-563.3111822,-27.36182879,272.2115115,2044.596652,-19.38655789,183.2534082,-2010.894286,3225.013514,-1034.195907,-2010.894301,272.6841907,-476.6877714,917.7162162,-1952.299383,-452.9068332,138.867682,-1396.1799,7331.334735,-735.2099235,-735.2099235,5.96256854
5183,-391.5218213,718.0714715,-2192.173051,-391.5217381,43.78442061,-1534.552405,1087.24004,-699.964426,-1534.552276,-410.9984756,-7.653173306,119.5797798,1753.278996,-7.653131039,99.78498798,-1785.240241,3369.527327,-1569.773474,-1785.240259,216.3169617,-327.6003932,857.5479479,-1952.079101,-327.6003077,126.00687,-1258.844573,7533.267568,-760.0190835,-760.0190835,6.015208749
5184,-306.221579,542.5554555,-2058.277436,-306.2214615,-31.13269434,-813.7871881,977.2075075,-1054.45036,-813.787015,-165.9536238,-23.53295676,84.62852853,1374.554758,-23.53289572,48.45283701,-1605.09032,4079.361562,-1372.498083,-1605.090336,222.2593376,-266.2777708,433.1147147,-1864.584554,-266.2776559,-4.00493847,-1781.679382,6923.362763,-681.8524793,-681.8524793,5.986154586
5185,-258.9098418,493.5507508,-2012.845801,-258.9097729,-25.49783439,-592.551789,1046.357658,-1306.455688,-592.551687,-69.22189696,-24.24347448,55.55675676,1708.86987,-24.24344204,25.91767599,-1721.903938,4385.04034,-1101.893093,-1721.903955,97.8144799,-167.4455775,503.0962963,-1803.252784,-167.4455123,38.36608644,-1907.591504,7224.966667,-577.2255522,-577.2255522,5.982622979
5186,-215.4696994,456.3857858,-1940.789838,-215.4695982,1.858507922,-1169.07491,1168.321522,-1184.96377,-1169.074715,-325.1646178,-17.89331813,103.6324324,1729.995006,-17.8932642,42.75683985,-1607.337114,4116.85025,-1378.077914,-1607.33713,297.1144801,-132.1955471,444.4141141,-1769.37898,-132.1954533,52.74407722,-1800.028789,7474.781682,-509.2794251,-509.2794252,5.964570093
5187,-226.4539095,477.055956,-1945.278824,-226.4538421,-15.8547067,-727.8939966,1298.165966,-1968.341502,-727.8938826,-105.6322653,-86.79433254,279.8543544,1590.765538,-86.79427821,47.57856115,-1447.135907,3889.292192,-340.2903057,-1447.135921,94.55702644,-109.7791605,414.1675676,-1760.450652,-109.7791023,44.79419075,-1737.196766,7517.762462,-477.1952785,-477.1952785,5.953561564
5188,-279.9805952,494.8717718,-1969.89085,-279.9804469,-35.55314089,-684.1382229,1271.626026,-1968.341502,-684.1379907,-77.70572669,-269.2946097,332.5934935,-496.0334731,-269.2944761,-70.17103959,-1513.109995,4146.591892,1659.073543,-1513.11001,229.7648464,-123.7757967,372.2288288,-1764.623189,-123.7756821,20.61249301,-1653.779859,7608.043744,-467.8323652,-467.8323653,5.932044988
5189,-372.6701249,460.5758759,-1948.993847,-372.6699201,-65.47517916,-711.8313014,949.9912913,-1968.341502,-711.8310246,-144.620848,-474.9153537,302.1392392,-508.3291494,-474.9151682,-220.1927903,-1530.262462,4229.41031,1938.184496,-1530.262477,479.0537388,-118.4946179,305.7594595,-1761.527437,-118.4944781,22.89073441,-1058.589019,7485.643243,-481.2289688,-481.2289689,5.910528556
5190,-365.5846275,390.4965966,-2073.6793,-365.5844303,-66.47618154,-573.8801569,1179.407307,-1968.341502,-573.8798822,8.496342319,-622.1345819,198.1834835,-543.2747561,-543.2747561,-363.4093164,-1559.520651,4277.651652,2315.059523,-1559.520667,616.4416599,-430.851538,416.6558559,-1775.525616,-430.851337,-119.0379662,-1132.598702,7395.790691,-431.6228435,-431.6228436,5.93454691
5191,-338.802766,458.7871872,-2199.06132,-338.8025644,8.848481683,-737.6578016,1101.331632,-1968.341502,-737.6575154,-28.24386264,-768.7955032,230.6620621,-581.7796372,-581.7796372,-450.9209346,-1593.897155,4367.913013,1973.774126,-1593.897171,894.0572725,-1081.101798,513.029029,-1818.596941,-1081.101507,-337.1610222,-1236.894017,7052.778078,-339.9943756,-339.9943757,5.987670571
5192,-588.8208008,565.3425425,-2257.263345,-588.8205423,-29.26273948,-487.8538275,968.8384384,-1968.341502,-487.8535744,47.56059446,-777.8122449,231.4626627,-593.4281728,-593.4281728,-458.6352197,-1474.202903,4278.295195,2017.090088,-1474.202918,918.5054742,-1463.195142,764.6711712,-1900.073531,-1463.194788,-387.1418353,-1545.560077,6982.855756,-319.6658554,-319.6658554,6.055297233
5193,-620.1004833,660.4066066,-2347.12046,-620.1001983,-54.72218725,-431.7937273,638.0510511,-1968.341502,-431.7934866,-29.37830696,-516.297574,273.4515516,-609.6066951,-516.2973702,-224.7064897,-1072.041757,3422.645746,2342.778257,-1072.041768,613.55256,-1695.049656,1471.567367,-1952.034817,-1695.049199,-221.0156813,-1965.121919,6857.454354,-361.5496982,-361.5496983,6.070645851
5194,-653.395202,747.6369369,-2435.042669,-530.3169582,-4.126398518,-612.4979499,872.3222222,-1150.818762,-487.8725575,23.62819521,-607.8437786,303.5871872,-623.196653,-542.324331,-271.8521285,-1256.254582,2923.370571,2000.286118,-1256.254599,372.590596,-1302.759471,1280.284384,-1578.713165,-1051.724609,-40.09019242,-2313.074082,6889.051752,-346.7083147,-346.7083147,6.054243759
5195,-364.3945357,813.8525526,-445.8339763,-364.3943901,45.45382319,-214.9939628,1313.648849,-1194.024132,-214.9938024,273.8396328,-406.672748,244.991992,1269.735322,-406.6726214,-93.82221369,-1193.844757,2925.481081,-2654.277065,-1193.844769,-2.747212152,-1012.118992,1154.644444,-360.7584516,-1012.118783,-147.4723211,-2368.702408,6774.57037,-322.3805261,-322.3805261,6.042698544
5196,-212.7014436,397.5712713,-2012.526171,-212.7012354,32.08959291,-101.470923,1672.905706,931.5847653,-101.4706268,386.1030806,-374.9699757,251.9136136,1617.27751,-374.9697427,-66.61771126,-1393.903671,3040.72953,-3080.933639,-1393.903685,-268.6386154,-692.6882894,1197.043844,-1204.760772,-692.6879423,-8.142337078,-2496.290171,6727.493393,-255.9250266,-255.9250266,6.045839422
5197,-109.0895751,429.3916917,-1827.997644,-109.0893881,56.1769431,-101.2324543,1711.03974,-779.3463929,-101.2321422,353.7556008,-286.8589049,354.1455455,2044.599978,-286.8586438,35.74512187,-1344.921728,2953.09009,-3081.403601,-1344.921741,-410.970613,-523.5348219,1246.232533,-457.3851587,-523.5344779,38.4751624,-2450.882496,6795.303303,-280.386017,-280.386017,6.025528526
5198,-392.371778,948.1790791,-2299.599128,-392.3715525,11.45349132,-71.99417227,1637.098198,-277.2295851,-71.99395075,309.4617447,-292.8118741,341.2503504,2044.600347,-292.8116813,1.158424561,-1128.845595,2825.656256,-3000.063897,-1128.845606,-318.5530069,-521.3690416,1409.603704,-615.8473314,-521.3687688,68.03267881,-2454.739302,6863.164865,-307.4844133,-307.4844133,6.04951119
5199,-361.0898016,967.3359359,1642.391093,-361.089691,99.79060974,-148.3719344,1500.172673,-1968.341502,-148.3718297,255.5454235,-397.504475,260.6624625,564.9224867,-397.5043879,-107.1348056,-1371.952612,3220.424124,-2225.074511,-1371.952626,-107.9790419,-689.7292149,1241.713514,-1952.168342,-689.7290877,-66.79930938,-2465.48503,6616.621321,-349.3787542,-349.3787543,6.103378233
5200,-517.0144365,1186.140741,1897.899181,-448.3604401,219.8347771,-386.1814217,753.7977978,-1968.341502,-350.5643622,-10.17753228,-689.012778,203.9381381,-632.9037662,-632.9037662,-426.2172401,-1556.754071,3913.915916,-1214.675838,-1556.754082,566.9450875,-1121.642681,929.0905906,-1952.219624,-1039.173924,-264.1617323,-2185.952461,6854.86006,-322.366432,-322.3664321,6.06427808
5201,-521.0055473,1155.993093,1168.250409,-398.2203661,289.7773745,-620.5672775,775.3541542,-1968.341502,-542.3604801,-113.8444021,-1243.911146,133.0423423,-648.758717,-648.758717,-648.758717,-1586.55542,4109.935936,-587.9126862,-1586.555431,909.9175981,-1040.991741,549.2963964,-1952.204425,-931.2144865,-336.4561713,-2054.506097,6919.958458,-264.0450524,-264.0450525,6.09257947
5202,-398.0226978,866.5973974,2021.334768,-120.761081,304.156778,-779.4713934,425.8097097,-1968.341502,-577.8409978,-280.958089,-1618.425219,0,-634.1980478,-634.1980478,-634.1980478,-2161.861739,3739.158659,-788.2713758,-1447.217723,1015.069768,-1033.124741,446.4696697,-1952.208876,-734.3112419,-299.3287248,-2032.41618,6749.292192,-219.1182109,-219.1182114,6.122980382
5203,-232.3591203,554.9513514,1970.822046,-65.51654378,185.3129211,-1053.327592,359.1465465,-1968.341502,-806.7525364,-454.3888785,-1462.829165,20.9,-615.7545327,-615.7545327,-615.7545327,-2376.784334,4090.066667,-617.1454493,-1670.045017,917.2680176,-418.2269673,597.9229229,-1952.236614,-217.2675963,69.36997315,-2041.102577,6773.741341,-204.1275956,-204.1275966,6.112064208
5204,-492.7884578,789.2888889,-1100.251377,-234.2198711,189.5231242,-1332.927206,251.3884885,-1968.341502,-1019.396111,-532.2475126,-1572.847425,0,-599.5760115,-599.5760115,-599.5760115,-2312.493975,4123.833333,1946.485509,-1618.586301,1121.007618,-467.6005135,313.0414414,-1952.241018,-312.3337091,-70.1963417,-1866.773612,6736.764164,-193.21941,-193.2194112,6.099591249
5205,-602.5527703,940.7762763,-2295.342327,-357.9262216,182.2833229,-1313.573828,544.7052052,-1968.341501,-1029.815577,-434.6595861,-1581.142466,0,-581.1324964,-581.1324964,-581.1324964,-1826.758992,3729.022122,3090.794952,-1618.941518,936.5849832,-440.5786095,398.0678679,-1952.18392,-299.153033,-1.468042797,-1811.302816,6755.294895,-150.8247148,-150.824716,6.111520112
5206,-595.9586686,976.0411411,-2212.063901,-595.9584688,115.028287,-1026.342332,1014.766767,-1968.341501,-1026.342108,-111.1602099,-1475.922346,0,-554.9232917,-554.9232917,-554.9232917,-1490.980531,3630.014014,2643.353614,-1490.980546,662.5304161,-440.4867092,424.9813814,-1950.772068,-440.4865561,-23.23997788,-1906.399004,6899.288789,-167.2913343,-167.2913354,6.056878669
5207,-1014.742511,473.4311311,-2112.687041,-1014.742407,-183.3308789,-921.7993912,899.8888889,-1968.341501,-921.7992867,-89.77884552,-1404.283664,0,-523.5369594,-523.5369594,-523.5369594,-1085.282254,3667.488789,1844.524421,-1085.282265,1065.712987,-634.565518,301.1530531,-1882.172012,-634.5654402,-177.1667694,-1839.443356,6695.33003,-198.7483642,-198.7483652,6.011612214
5208,-275.3023215,353.7249249,-2062.843773,-194.3851504,63.80034923,-1487.318453,671.4855856,-1968.341431,-1230.656479,-458.4335711,-1351.706084,0,-504.4463035,-504.4463035,-504.4463035,-2782.901434,2916.031431,1595.942947,-2629.47801,795.8006182,-349.9826053,801.8276276,-1812.181107,-215.6223335,189.8230396,-2253.248814,6761.365265,-148.1878507,-148.1878515,5.989694162
5209,-76.65565252,239.0233233,933.3820521,-76.65547923,152.9619234,-937.8755321,663.8208208,-1968.338744,-937.8752402,-260.0976211,-1417.649469,0,-506.0641566,-506.0641566,-506.0641566,-2098.225791,3116.246246,-1842.288336,-2098.225812,586.1011458,-165.0218235,572.2453453,-1770.635228,-165.0216354,106.3911302,-2395.444,7074.919419,-157.7950794,-157.7950799,5.959065825
5210,-60.5255673,412.3871872,848.3338,-60.52549911,213.2060433,-685.7421624,800.2525526,-1968.337185,-685.742068,-122.7878158,-1477.302092,0,-492.7977679,-492.7977679,-492.7977679,-2195.130944,2691.389289,-2032.820229,-2195.130966,337.0500683,-189.6158598,736.6408408,-1747.125464,-189.6157857,138.8671251,-2307.625772,6924.912913,-186.5041237,-186.504124,5.95756466
5211,-40.45728156,364.5585586,991.6969916,-40.45713052,279.9004057,-378.8126748,1038.817317,-1968.335561,-378.8125087,18.99993924,-1413.960434,0,-480.1785212,-480.1785212,-480.1785212,-1801.374006,2990.311211,-1984.078358,-1801.374024,351.6891927,-525.9487138,671.0702703,-1748.561173,-525.9485422,-98.49939021,-1882.090088,7129.075676,-171.4996056,-171.4996058,5.92453924
5212,-5.40E-05,394,1107.14973,8.24E-05,250.5774495,-411.1375259,1306.70981,-1968.336298,-411.1373517,10.42101214,-1349.015452,22.2980981,-477.9135284,-477.9135284,-477.9135284,-1277.363747,3401.176276,-1873.547693,-1277.36376,547.2067788,-705.9665275,611.0309309,-1756.053788,-705.966349,-255.5506136,-1368.601115,7287.006306,-187.9158736,-187.9158737,5.896517934
5213,-111.7819041,503.1522523,1034.929542,-111.7815828,451.0333396,-492.9225464,1149.087988,-1968.337287,-492.9222748,-78.83638606,-1298.274373,69.45375375,-483.7377967,-483.7377967,-483.7377967,-1326.60947,3570.224324,-1920.513687,-1326.609483,653.6139433,-937.9974912,491.7018018,-1738.780394,-937.9972028,-461.6961986,-473.5967311,7489.078078,-112.6129174,-112.6129175,5.906025134
5214,-69.64774555,530.8750751,1077.608966,-69.6475868,441.245039,-656.4973188,829.2868869,-1968.341502,-656.4971819,-252.1525966,-1254.25765,101.4378378,-523.213389,-523.213389,-523.213389,-836.2358001,3876.108108,-1791.460904,-836.2358085,930.0685069,-1081.045481,593.2963964,-1746.407606,-1081.045319,-506.6179862,-1808.029037,7722.551351,-116.7265916,-116.7265916,5.910028176
5215,-252.9467543,556.6873874,1275.589827,-252.9465903,79.21801227,-374.333344,1559.237938,-1968.341502,-374.3331437,123.3994155,-1303.966287,104.8075075,-563.983264,-563.983264,-563.983264,-1071.085097,3689.082683,-1588.874847,-1071.085108,679.9032935,-842.6680029,1023.778478,-1812.136244,-842.6677851,-239.901614,-641.24628,7515.142242,-130.417377,-130.4173771,5.940051141
5216,-28.32180402,511.9513514,1494.224284,-28.32161712,165.6751156,-556.6709511,932.8219219,-1968.341502,-556.6706841,-148.6005295,-1300.387046,72.90720721,-590.1924688,-590.1924688,-590.1924688,-770.4426991,4090.878378,-1456.997185,-770.4427068,948.4486732,-1162.348665,1207.320621,-1885.267764,-1162.348275,-286.9367469,-1002.400274,7328.423724,-76.83429484,-76.8342949,5.961067376
5217,-11.03971018,406.5993994,1980.589626,-11.03961994,167.6599064,-132.0011119,1048.522523,-1968.341502,-132.0009897,200.0216211,-1355.05195,17.26646647,-615.1073919,-615.1073919,-615.1073919,-910.3386942,3196.412613,-1131.882383,-910.3387033,841.5578019,-2006.168946,1188.814815,-1937.357147,-1937.357147,-506.266304,-1598.200033,6847.256156,-54.76300522,-54.76300527,6.001890387
5218,0,283.9338338,4734.089795,49.17790588,283.9338366,-181.0600228,815.6510511,-1968.341502,-181.0598009,137.3261921,-1403.33665,0,-628.6973498,-628.6973498,-628.6973498,-1343.114315,2742.804905,-1110.542429,-1343.114328,86.4001005,-387.3608547,1295.227127,-1952.042982,-387.3605537,197.2278039,-2370.467816,6332.158559,-36.81486481,-36.81486497,6.023976409
5219,0,443.7429429,4710.157444,162.4068785,443.7429473,-263.2528812,789.4352352,-1968.341502,-263.2526815,146.3845086,-1378.504811,0.635435435,-636.4630406,-636.4630406,-636.4630406,-1547.662976,2331.124324,-3039.411525,-1547.662991,-129.4441876,-258.2171185,1197.732733,-84.17101824,-258.2168944,252.5141336,-3104.144272,5721.911912,-9.164073616,-9.164073771,6.051612925
5220,0,472.7262262,4956.470852,183.8075144,472.7262309,-126.9112724,1145.728228,-1968.341502,-126.9109702,188.7869318,-1402.673895,0,-674.3207809,-674.3207809,-674.3207809,-1559.862896,2314.708408,-3081.769142,-1559.862912,-645.8856818,0,939.6542543,790.5601823,269.6766112,745.966709,-3252.442399,5360.366667,-5.044751028,-5.044751167,6.022425754
5221,-5.372535093,151.2237237,1344.272538,-5.372426911,151.2237252,-0.000163971,1222.310711,-1968.341502,2.00E-05,660.7784391,-1316.152199,18.81881882,-674.3207809,-674.3207809,-674.3207809,-1686.780009,1886.029129,-3082.039339,-1686.780026,-472.2412315,0,548.6783784,2055.685681,6.011343492,416.0499705,-3231.413782,5403.052152,-13.31774344,-13.31774352,6.044791812
5222,0,297.0381381,4282.084153,85.26733938,146.6875517,-224.0051646,1050.542543,-1968.341502,-224.004712,21.62332056,-1232.633601,67.06906907,-684.6750348,-684.6750348,-684.6750348,-1219.773679,1789.598098,-3081.946504,-1219.773691,-1144.225328,0,2015.403704,2259.011729,907.8902717,1788.570165,-3292.603013,5412.395495,-36.7905,-36.7905001,6.04951119
5223,0,251.0033033,1129.970266,30.63160095,77.14712698,-117.9076768,920.0594595,-1968.341502,-117.9073077,73.35102203,-1195.966444,96.75675676,-691.4700144,-691.4700144,-691.4700144,-1094.727058,1732.842943,-3082.099222,-1094.727069,-944.3010957,0,1970.443043,2261.359674,790.4255278,1601.646284,-3224.640522,5538.362763,-51.97688241,-51.97688248,6.033311096
5224,0,344.6317317,1566.825615,55.95191196,171.3565986,-386.0865884,1062.155556,-1968.341502,-386.0861677,162.3115351,-1210.864888,77.45365365,-709.2663876,-709.2663876,-709.2663876,-1070.04145,2253.197898,-3081.656852,-1070.041461,-615.4822484,0,1246.217618,2074.590721,431.8158108,1088.05785,-3174.565338,5561.03954,-100.1503488,-100.1503489,6.025528526
5225,0,177.7369369,4384.131705,55.95681487,177.7369387,-221.266408,1369.286186,-1968.341502,-221.2660938,539.9877889,-1382.354824,29.65155155,-707.3249652,-707.3249652,-707.3249652,-2386.29839,2564.654354,-3080.350488,-2386.298414,-235.6309461,-95.16877263,813.4984985,-1270.005175,-95.16854279,310.8378697,-3132.058773,5887.467267,-130.3119259,-130.3119259,6.06427808
5226,-28.02302643,299.5213213,3724.781074,8.918753288,122.6135096,-833.1414046,1400.414414,-1968.341502,-539.5268543,355.8659661,-1307.083172,78.15855856,-665.2608085,-665.2608085,-665.2608085,-2494.638842,2300.830831,-3079.374927,-2494.638862,-64.20038992,-494.1271423,1262.01962,-1772.611754,-287.5622537,337.7576714,-2966.794338,6057.303604,-150.826997,-150.826997,6.108802074
5227,-136.3496304,356.2670671,3050.077177,-136.3494971,109.9492754,-1472.70059,1216.101001,-1968.341501,-1472.700272,-16.54741302,-961.3120453,171.9962963,-641.9637374,-641.9637374,-641.9637374,-1761.213998,2690.067868,-3079.096871,-1761.214016,398.5629239,-727.892464,1141.575075,-1952.274674,-727.8922009,240.8260495,-3156.586951,6253.07027,-189.0436229,-189.043623,6.198371846
5228,-204.8050521,567.3172172,-708.263428,-112.9091245,132.2971705,-1453.811506,1329.715916,-460.1660186,-1017.093116,128.244835,-708.099149,226.2724725,-631.6094834,-623.945101,-398.1135286,-2271.036569,2224.089489,-3079.629494,-2243.084668,16.53126944,-647.5256411,1076.861562,523.1656001,-412.944594,202.6031852,-3058.791301,6098.028529,-238.161158,-238.161158,6.155563296
5229,-218.7310515,563.9481481,-592.7874071,-133.4906605,104.5283228,-1649.780703,1354.127027,128.1744768,-1202.793143,18.36492781,-382.2914478,253.485986,-597.3110176,-292.3983683,-40.570516,-2255.018021,2206.427327,-3027.863097,-2255.018039,-156.2801342,-721.9917456,1092.763564,-239.3744281,-488.5187099,151.1894765,-2954.051047,6236.947648,-339.9204695,-339.9204695,6.1044617
5230,-140.9997535,436.5385385,-1014.437088,-140.9996331,65.69460363,-1635.528155,1460.852753,-1360.756638,-1635.527844,-195.9307053,-41.54858888,442.0678679,2044.586683,-41.54840388,436.3503471,-1711.787244,2312.267568,-3080.771456,-1711.787261,-329.1862912,-482.7744008,966.8373373,-785.9759715,-482.7741994,99.81679308,-2894.615228,6117.531031,-414.1168749,-414.1168749,6.009560629
5231,-174.082441,474.2435435,-860.4393632,-174.0822706,-10.71736172,-579.6887999,1606.706807,-1669.063323,-579.6884588,76.18845237,0,808.1944945,2044.575445,352.2321591,698.0805141,-1261.58133,2632.80991,-2378.250266,-1261.581343,-564.1122129,-584.4375899,1286.662563,-1914.789568,-584.4373047,-122.0569709,-2664.425805,6397.567768,-447.6807013,-447.6807013,6.027082108
5232,-91.29909495,352.6307307,-1664.073335,-91.29891835,34.04399661,-162.9402839,1812.966767,-1918.761934,-162.9399402,305.1168637,0,1324.293093,2095.638181,440.9232317,1324.293106,-2568.099739,1543.063764,-3082.246873,-2568.099765,-1638.189459,-68.82462361,557.3657658,-647.1788166,-68.82442277,92.06870786,-1368.396814,6192.462563,-463.7766094,-463.7766094,6.010073283
5233,-86.29558502,339.7743744,-1833.194463,-86.29541289,11.43060966,-88.89920769,1861.078679,-1854.890701,-88.89886308,295.8488959,0,1638.3999,2095.665807,548.2854483,1638.399916,-2559.623696,1548.882583,-3082.305803,-2559.623722,-1878.471547,-52.69273267,560.1291291,-515.6146428,-52.69253798,71.29911459,-1189.739492,6288.351952,-561.2599486,-561.2599487,5.996797235
5234,-60.57359061,315.8264264,-1138.315191,-60.57347308,4.466500039,-0.00011884,1713.64044,-1950.460277,0.000123549,270.9084456,0,1868.986086,2095.582154,708.5864235,1868.986105,-2337.851033,1713.567968,-3082.252167,-2337.851056,-1967.530567,-151.682412,626.2222222,-1025.604249,-151.6822474,-24.12024659,-985.6770667,6232.204605,-704.2591785,-704.2591786,5.958065047
5235,-28.69245265,116.3288288,-1432.826336,-28.69234335,35.2251457,-625.2814251,1210.971572,-1950.477754,-625.2810945,-36.08364142,0,2279.548649,2095.501295,842.5193594,2044.592774,-2302.515543,2010.202603,-3082.237019,-2302.515566,-1893.988915,-156.6287691,296.9435435,-944.8944923,-156.6285949,6.253974564,-845.9723678,6433.856056,-736.641222,-736.641222,5.965570873
5236,-0.000018791,122.5560561,-77.48848169,4.11E-05,28.34169429,-301.575508,1506.551451,-1950.327897,-301.575283,98.89399391,0,2613.766667,2095.439136,988.1273322,2044.604229,-2128.703278,2124.229129,-3082.103994,-2128.703299,-2033.474692,-51.7919282,617.1,-1865.8408,-51.79182985,24.70656657,-683.7613854,6749.56997,-751.669848,-683.7609266,5.997305821
5237,-173.2244112,541.7486486,-2142.407225,-173.2243006,-149.0448651,0,1155.004805,-1802.998228,452.0212505,522.4112156,0,2847.764565,2095.245573,1134.201839,1925.708671,-2122.112173,1572.091592,-3082.316393,-2122.112194,-2122.112189,-38.54118402,317.5063063,-343.4219132,-38.54106084,-9.15058729,-1997.205908,6021.247548,-803.6736645,-803.6736645,6.112064208
5238,-217.2640595,675.1998999,-2363.992855,-217.2639756,-29.87385882,-598.7384268,2200.557658,-1744.300429,-598.738277,1.879434347,0,2896.031331,2094.94373,1052.315089,2044.699212,-2646.843147,2485.934234,-964.0650842,-2646.843173,-1527.964063,-742.4289105,1013.578478,-1952.403318,-742.4287901,-340.743136,-584.8590677,6244.721622,-853.053435,-584.8587009,6.228205463
5239,-693.5158988,615.5269269,-2472.812066,-637.7228262,-281.6136083,-1219.569372,2079.511612,-808.4070181,-1054.267698,-17.19093663,0,2612.626426,2094.57043,1619.634971,2044.77559,-3238.842433,2103.496296,-889.3047008,-3080.967072,-1263.810418,-1036.261194,852.9705706,-1952.533188,-940.0715132,-337.0780102,-1003.243123,5703.271772,-866.1736635,-866.1736635,6.260241147
5240,-882.5228015,602.6427427,-2571.801944,-882.5226772,-551.6714781,-519.3481185,1929.367267,-1196.836558,-519.3479502,54.22805498,0,2543.331431,2094.582963,907.9906936,2044.772952,-2287.723093,3538.242042,-3080.475813,-2287.723116,-1346.072368,-308.4620654,702.7733734,1032.061492,-308.4619524,-50.12485988,-1255.896762,5436.021321,-859.0171755,-859.0171755,6.242705835
5241,-529.3643612,512.0810811,-2675.822585,-529.3642839,-279.3479988,-104.0021962,2095.93984,-1851.930344,-104.0020789,424.5200894,0,2839.811211,2094.355547,1043.216012,2044.823977,-3020.230072,2165.426226,-3080.594144,-3020.230102,-2181.115484,-4.75E-05,556.0041041,2056.755376,1.98E-05,174.3996549,-1487.986853,5217.561361,-869.5133595,-869.5133595,6.268474659
5242,0,93.31681682,3967.151495,21.58413224,60.57099065,0,1315.02993,-1968.341502,18.94920563,523.071163,0,2924.885986,1800.630109,1112.069618,2044.831215,-2929.162676,1973.902402,-3080.571576,-2929.162705,-2673.331728,-109.3455461,668.5786787,-781.8895617,-109.3453522,253.1321821,-1419.564799,5342.61031,-884.3034345,-884.3034345,6.30532272
5243,0,100.3349349,5059.713207,11.29025444,57.66637673,-358.211767,2079.912813,-1968.341502,-358.2112948,18.85357663,0,3478.742442,-954.8563455,1425.759896,2044.825437,-2499.567631,2107.620621,-3080.678826,-2499.567656,-2499.567651,0,1140.65986,1671.586408,363.5120627,573.5891475,-1315.069061,5491.651351,-887.88168,-887.88168,6.314332073
5244,-217.8729216,567.7603604,-2651.82973,-217.872789,-217.8728514,0,2353.054354,1788.616263,695.3853484,695.3853484,0,3750.221321,2094.902277,1568.711768,1568.711768,-2498.190252,2287.857157,-3081.142657,-2498.190277,-2498.190277,0,1711.815816,2204.114949,1004.613356,1004.613356,-1385.165673,5491.448148,-875.7156495,-875.7156495,6.283850509
5245,0,239.0702703,4610.617966,95.24363057,95.95693394,0,3182.088689,-1707.654376,943.8503103,968.0011761,0,3882.412613,-1014.069735,1311.744536,1345.367059,-2599.966486,2198.201401,-3080.883796,-2599.966504,-2599.966504,0,1953.286286,2271.91828,1280.750065,1289.755193,-1128.139162,5507.432432,-877.6240455,-877.6240455,6.288603785
5246,0,218.1057057,5081.486368,133.8063254,134.4237013,0,4594.012012,-1710.663203,793.1362647,830.9328166,0,4095.534234,-983.6541146,854.3604032,886.941369,-2268.756572,2320.803704,-3080.858121,-2268.756587,-2268.756587,0,2067.611812,1701.959478,1432.288235,1437.95444,-1064.107135,5487.350851,-893.36832,-893.36832,6.328217935
5247,-161.7377301,646.532032,-2402.923201,-161.7377308,-161.7377308,0,5331.674474,1773.35004,1262.741531,1262.741531,0,4211.092492,1999.345158,790.4207731,790.4207731,-1763.85565,2829.168769,-3081.249424,-1763.85566,-1763.85566,0,1679.093093,2203.24917,870.4793301,870.4793301,-1070.484184,5507.165766,-897.662214,-897.662214,6.339145549
5248,-363.3169085,800.7489489,-2470.257988,-363.3169112,-363.3169112,0,4990.714414,1699.963694,1383.554787,1373.820182,0,4171.487688,2094.425253,1140.519476,1140.515167,-1627.870461,3100.427327,-3080.686432,-1627.870469,-1627.870469,0,1305.60991,2204.167484,465.8166755,464.4999287,-953.6248392,5722.218919,-902.910306,-902.910306,6.352573571
5249,-575.6690454,559.6474474,-2560.037708,-575.6688238,-567.2446003,0,3955.092392,2023.37152,1137.815147,1199.857629,0,3974.146547,2094.540075,1809.868768,2044.781999,-2688.855872,2574.178979,-3079.111677,-2688.855899,-2688.855895,0,826.0683684,2080.247245,233.7006891,246.6137308,-736.9088011,5960.066667,-874.5229005,-736.9079904,6.280885025
5250,-365.0144583,605.7388388,-2607.326849,-365.0144607,-179.8470786,0,1673.905005,-1134.399624,237.1479015,995.8771018,0,4187.523624,2094.597296,1676.527978,2044.769938,-3420.429511,2087.324625,-3078.366815,-3078.302312,-2696.122009,-99.45743132,225.3994995,315.1114929,-99.45474657,59.66495978,-541.1179657,6176.627127,-869.036259,-541.1171682,6.267296479


==> TS_Data/PN_2024.csv <==
time,Pnmin_BE,Pnmax_BE,PN_S1_BE,PN_SII_BE,PN_SIII_BE,Pnmin_DE,Pnmax_DE,PN_S1_DE,PN_SII_DE,PN_SIII_DE,Pnmin_DK,Pnmax_DK,PN_S1_DK,PN_SII_DK,PN_SIII_DK,Pnmin_GB,Pnmax_GB,PN_S1_GB,PN_SII_GB,PN_SIII_GB,Pnmin_NL,Pnmax_NL,PN_SI_NL,PN_SII_NL,PN_SIII_NL,Pnmin_NO,Pnmax_NO,PN_SI_NO,PN_SII_NO,PN_SIII_NO
5750,-2.584584585,425.7154154,-1803.238954,-2.584584611,9.443145963,0,489.6702703,1773.737442,66.01995891,261.501409,-574.3389997,1355.519219,-897.6012859,-574.3387663,-144.8500135,-1398.736336,5145.663664,-3077.452037,-1650.816277,-156.4281345,0,897.6945946,1751.781478,-9.82E-09,117.0711557,0,6323.049349,-826.371372,59.76872937,59.76872936
5751,-22.83813814,743.7618619,-1809.603854,-22.83813837,113.6292019,-3.77E-05,374.438038,1854.366443,9.66E-05,103.0520249,-661.3797694,1340.68018,-875.2218653,-661.3794729,-134.5688737,-709.7732733,5830.526727,-3077.658189,-1714.635492,-255.6871776,-69.59730897,1333.927327,1905.047436,-69.59706812,260.0233593,0,6716.092893,-840.8550105,59.87015346,59.87015337
5752,-23.93603604,567.363964,1697.388732,-23.93603628,121.4829829,-90.02138233,1119.611712,-1566.176902,38.43136604,251.7327415,-986.1471471,949.8528529,-870.9324764,-709.8548303,-247.5990666,-1163.105405,5521.294595,-3077.761641,-1551.314064,-292.1196524,-280.6758404,1222.947147,2056.23799,-77.57310236,253.9257793,0,6766.465766,-846.652878,59.91136689,59.91136688
5753,-82.20740741,683.9925926,1689.489194,20.74956203,141.0510864,-818.2916311,735.7802803,-1295.513526,-304.104727,-84.33998257,-1461.628058,274.1441441,-879.1382642,-879.1382642,-689.6892454,-871.0627628,4724.637237,-653.153092,-364.8201662,720.9052408,-525.6612613,588.5387387,-484.9961615,-155.3196774,18.7779567,0,7272.195095,-861.012741,60.07385735,60.07385734
5754,-387.0655656,398.5344344,-269.4020055,-116.7790485,22.06806764,-1461.989912,367.7342342,-1503.067503,-737.2302153,-487.5425923,-1714.318897,642.6207207,-844.2636658,-844.2636658,-844.2636658,-1049.336036,4074.963964,3339.80573,524.0956389,1581.287852,-623.3915916,323.7084084,-1952.802752,-272.5267976,-125.2804589,0,7163.998599,-853.9863045,59.96399846,60.03937868
5755,-971.8385385,265.8614615,373.7383589,-478.933886,-301.0850666,-1274.21937,222.2315315,-1968.341502,-701.7505026,-544.0852748,-1766.87102,335.0538539,-801.9292605,-801.9292605,-801.9292605,-911.0108108,4502.189189,3340.055242,1005.119201,2022.24264,-415.0945946,216.7054054,-1952.942943,-259.7752956,-209.3952295,0,7203.255055,-833.0528269,36.32747965,41.8665293
5756,-1130.387988,187.712012,390.4016348,-615.7766926,-449.2191015,-1477.23032,288.8743744,-1968.341502,-756.1498142,-580.3328092,-1744.241264,126.1303303,-775.6334409,-775.6334409,-775.6334409,-934.6926927,4891.007307,3333.984095,1119.108474,2107.790541,-284.4318318,155.9681682,-1952.970885,-163.1435139,-133.1161055,0,7473.078478,-829.7010691,59.92207147,59.79185275
5757,-777.5710711,724.5289289,-1568.089446,-456.0015092,-243.6393416,-1349.792495,465.1334334,-1129.466357,-717.7897354,-555.7094273,-1799.331627,535.065966,-745.6077167,-745.6077167,-745.6077167,-395.8942943,5552.605706,3331.394072,610.9997195,1599.202374,-128.2847851,448.8009009,-972.9739957,45.26347855,89.0564657,0,7499.80971,-832.6416711,59.81236995,59.81236994
5758,-141.5657658,840.9342342,-1709.365488,-50.30642103,80.61673212,-1426.080009,876.6675676,-1138.499695,-777.1223669,-490.4427989,-1934.621922,229.8780781,-702.9003215,-702.9003215,-702.9003215,-847.7984985,5512.701502,3332.247277,-112.9048203,1189.25634,-157.350876,397.678979,-1239.567807,-14.27426318,48.36481104,0,7797.747147,-819.622512,59.87423411,59.8742341
5759,-76.01621622,654.3837838,-1501.097953,-23.5869416,94.79215186,-1250.692118,1020.574474,-1603.339117,-682.5283741,-311.597191,-1710.571364,405.7043043,-674.5530546,-674.5530546,-674.5530546,-718.2888889,5882.611111,3317.764456,-761.5303799,897.0938343,-90.26396028,511.6666667,-1414.860474,26.45739786,102.091065,0,8028.43003,-784.4449827,59.71114554,59.71114554
5760,-26.92372372,1123.876276,-1631.018632,-26.92372399,91.17769895,-1073.516529,1168.842142,-1796.976421,-557.1200186,-164.6032356,-1885.482883,422.0171171,-624.7588424,-624.7588424,-624.7588424,-1084.01992,5139.78008,3305.583448,-680.2989041,949.7240548,-430.9258258,324.2741742,-1353.768992,-298.1770846,-147.9496547,0,9963.771171,-747.7931529,59.54762064,59.54762063
5761,-88.62792793,969.8720721,-2122.653366,-88.62792882,91.6000804,-922.402289,1044.289189,-1455.930632,-575.0160142,-189.039711,-1776.383304,433.8101101,-612.4501613,-612.4501613,-612.4501613,-984.9617618,5621.538238,3298.397964,-1024.587255,897.7888731,-439.4668669,583.8331331,-1507.187521,-329.825754,-89.23988647,0,10311.35746,59.20697322,59.51243241,59.51243241
5762,-26.30780781,900.3921922,-1587.647574,61.43116784,229.2410518,-933.0446581,1085.919019,-1426.605732,-507.2250683,-185.8164679,-1607.873483,435.5108108,-597.9035374,-597.9035374,-597.9035374,-1173.923423,5484.876577,3294.253525,-928.6738542,850.5321476,-588.2032032,593.7967968,-1903.22864,-443.5143805,-199.3362301,0,10173.59289,59.12212457,59.45107826,59.45107825
5763,-28.66756757,936.1324324,-934.6122138,-28.66756785,136.2069498,-1147.834096,889.0002002,-1954.254702,-613.2525622,-343.491149,-1566.269188,425.3158158,-586.5273316,-586.5273316,-586.5273316,-963.3471471,5178.652853,3293.472268,-248.6384352,1094.565662,-574.1840841,459.6159159,-1477.327757,-365.1540084,-196.1205848,0,10326.68058,59.06435427,59.40904879,59.06447072
5764,-23.21301301,934.286987,28.91334041,20.99231486,146.0983409,-1061.839845,933.0774775,-1968.341502,-467.3362416,-277.5246993,-1226.914861,350.6814815,-577.2025718,-577.2025718,-577.2025718,-867.9388388,5806.161161,3293.31784,1.495258131,1055.402741,-609.3965966,478.3034034,-1952.491859,-364.8995614,-244.490695,0,10142.96877,59.0659833,59.06612242,59.06612241
5765,-175.5858859,674.7141141,268.4373223,47.85592742,136.5061275,-875.1976239,785.7815816,-1554.424229,-296.2010718,-124.914122,-1344.682085,319.5089089,-601.0739555,-601.0739555,-601.0739555,-1149.261361,5103.838639,2003.637797,-141.7502928,818.0522222,-564.4495495,436.9504505,-1125.665801,-255.6145797,-134.3145482,0,9905.69009,59.07225225,59.41507387,59.41507384
5766,-260.1777778,963.0222222,243.4829292,76.30146643,188.1449552,-1958.777084,470.448048,-1968.341502,-889.5720351,-687.0060764,-1453.602808,315.0273273,-682.945338,-682.945338,-644.7964172,-1163.84024,5380.05976,3293.717727,716.6240451,1548.815303,-944.9860861,419.0139139,-1870.531972,-396.9767976,-271.2068429,0,8773.44965,-745.4427835,59.62251592,59.62251593
5767,-302.9474474,909.3525526,-1436.194472,-53.87531729,106.3672563,-1297.248497,472.1228228,-1254.027498,-665.0646906,-485.8514882,-1820.195948,281.9344344,-773.3954981,-773.3954981,-773.3954981,-1270.473173,5002.126827,3301.052844,390.549069,1518.386787,-701.2492492,389.5507508,-1135.37297,-363.1255028,-236.3562508,0,7810.625526,-706.336005,59.75705863,59.75705862
5768,-91.76006006,1268.13994,-1219.835991,-52.52609281,138.5570749,-1122.397431,539.5393393,-872.8336058,-555.6355546,-409.4402234,-2353.80991,330.9900901,-812.7459809,-812.7459809,-812.7459809,-1974.26997,3960.23003,3315.308858,167.1268466,1181.82315,-789.4403403,1234.15966,-1705.851746,-229.4437051,24.41572228,0,7166.71972,-704.1142367,60.0010341,60.06444917
5769,-177.2996997,1128.8003,-1589.430627,-36.03353577,169.3652837,-458.4708909,698.1234234,-1127.53107,-105.8202191,26.31783789,-2322.006907,318.6930931,-822.4437294,-822.4437294,-822.4437294,-1479.197297,3349.202703,3331.617519,-41.65136733,848.5542405,-1173.428328,1463.471672,-1173.995908,-572.2124934,-109.7062721,0,7315.896897,-747.2640401,59.93062063,59.93062062
5770,-136.9,940.7,-2269.448545,-2.382025005,165.9074086,-408.4464445,1293.628829,135.7640711,42.57639748,242.9315836,-1974.436436,479.9635636,-854.3344053,-854.3344053,-854.3344053,-1491.905906,3297.094094,2750.961107,-306.4512343,533.6976996,-1037.246547,1619.753453,-1257.735412,-447.089836,17.88588198,0,7187.783784,-727.8406509,59.74379925,41.62994763
5771,-152.6531532,870.3468468,1492.951098,-15.76412329,121.5794524,-80.53570647,1664.737137,-1187.740976,277.2344201,448.3982866,-1477.796432,756.4046046,-862.3536976,-862.3536976,-635.8833041,-1709.313514,3546.986486,-2262.180294,-898.8231119,-22.07906517,-818.7517518,1845.248248,1214.460608,-177.9240904,183.061439,0,7326.462162,-755.2238902,36.14974222,59.70141795
5772,-44.20720721,406.3927928,1875.318481,57.27626048,113.1167295,-0.000106398,1693.328328,-789.4176634,367.0262608,558.8141796,-1354.470976,1081.191191,-855.826366,-764.1613884,-457.0613415,-1944.486386,3209.713614,-3074.956031,-1392.602522,-535.5321905,-88.69045349,1159.169469,1488.089505,244.5158665,415.7634458,0,7223.654955,-751.6679157,59.91910151,41.77480177
5773,0,96.92512513,4227.045502,22.6693902,61.13005705,-220.2681682,995.9318318,-1968.341502,151.355464,543.2212226,-1149.772343,982.5408408,-871.3054663,-728.5911336,-430.0403956,-1727.844244,3150.555756,-3074.316276,-1335.043484,-499.1293453,-161.3079079,656.7920921,209.4482508,163.0744179,419.4015502,0,7494.533033,-753.2105103,59.75078368,41.65310384
5774,-1.73E-05,167.1555556,-1779.954778,27.5397834,63.57510855,-86.41291291,783.9870871,1839.7682,35.48812557,466.061366,-808.5179576,1237.647347,-865.7106112,-548.811467,-207.1030209,-1858.596396,3102.103604,-3075.304708,-1737.589504,-699.321763,-5.85035035,709.6496496,2055.983108,182.8438764,470.5426245,0,7745.104705,-762.1255978,59.81037343,59.81037342
5775,-43.6975976,990.8024024,897.9136497,-43.69759804,66.21532656,-19.42665905,1420.336737,573.6069489,63.21747714,320.1972502,-936.5262424,1341.797698,-848.1800648,-761.4258606,-221.2747311,-1242.962663,3666.037337,-3075.424578,-1453.28636,-277.6305374,-548.9805806,1962.419419,166.2947163,-395.0414863,200.8686072,0,7902.678378,-753.5185329,41.65679078,41.65679077
5776,-57.59229229,994.5077077,-1669.325608,-57.59229287,77.20679995,-546.4252599,1903.05015,-1099.491362,-204.8255877,222.9478427,-1068.360735,1288.842142,-845.1961411,-690.0177315,-216.8558841,-1533.042843,4343.557157,741.2278006,-1615.689865,-102.4123541,-663.4891892,2067.610811,-117.3972133,-526.2391884,106.4215595,0,8007.594595,-716.6443853,59.80248682,59.80248681
5777,-93.87637638,1114.723624,-177.204454,-93.87637732,94.85140631,-634.2591405,1095.323924,-1820.895908,-634.2589283,0.321038034,-1041.983442,1069.428228,-855.2668806,-855.2668806,-217.5053511,-597.6454454,5219.654555,-285.5659724,-1677.383958,156.7738035,-576.8624625,1353.237538,-174.1935034,-576.8624683,54.74595903,0,8082.330931,-690.9569309,36.2794949,59.91700781
5778,-131.5422422,886.1577578,795.1444947,-131.5422435,154.4269869,-1038.734034,1468.665966,-1968.341502,-622.9945679,99.46515654,-1157.595186,538.2404404,-831.5819936,-831.5819936,-310.1072514,-1406.706006,4385.593994,-68.16272096,-1692.8695,251.8551023,-435.6133133,395.3866867,-1298.133504,-390.6806346,-102.7866588,0,7607.6,-671.8494413,59.86348053,59.70660787
5779,-413.2558559,410.8441441,-1805.559187,-413.25586,-180.5275567,-1307.066259,194.736036,-1968.341502,-1139.88653,-624.8995051,-1110.584676,388.0962963,-768.9196138,-768.9196138,-294.4234946,-889.2554555,5040.144545,3343.034747,-1113.242402,1338.444635,-214.3162948,84.55595596,-1952.894246,-188.9356873,-111.1909162,0,7590.366667,-650.327455,36.07314997,59.65252527
5780,-657.5188188,538.4811812,-2426.915353,-657.5188254,-347.9564645,-1676.666028,243.9717718,-1968.341502,-1158.990738,-743.3317076,-1255.793776,388.581982,-220.2613685,-738.0287333,-322.9111214,-731.0551552,5581.444845,3335.254873,-676.2445981,1695.659095,-333.9298298,223.6701702,-1953.009264,-225.3905721,-138.5018296,0,7741.847147,-715.6697515,59.73226845,41.5916982
5781,-30.14064064,1216.359359,-2093.321205,-30.14064094,-30.14064094,-1578.107705,408.3277277,-1968.341502,-1578.107601,-799.3260141,-1060.400711,1079.095796,-729.5691321,-729.5691321,-194.0849558,-292.1163163,5495.083684,3332.594899,-956.9480555,1223.589251,-279.1800005,334.8905906,-1861.478939,-279.1799466,-70.58439788,0,7637.505806,-792.0718217,59.94150321,59.94150312
5782,-202.4690691,1004.730931,-2790.244669,-202.4690711,-36.75334218,-1986.439339,1646.960661,-1968.341502,-1968.341502,-665.9338651,-1011.333989,1140.237137,78.37852623,-677.3504828,-67.65043725,-528.0933934,5669.806607,3331.989282,-1233.409176,825.3309645,-189.2011004,540.8321321,-1952.97251,-189.2009941,51.65306848,0,7835.360961,-810.0828489,59.85911841,41.48550331
5783,-165.0771772,942.9228228,-2646.135044,-165.0771789,62.61941386,-1562.408374,873.4540541,-1968.341502,-1290.283067,-553.7531271,-936.2953524,1119.596396,2044.642512,-643.2388998,145.9643018,-1379.731632,3969.268368,1151.761985,-1726.527418,346.3721255,-175.4347485,539.429029,-1952.849676,-103.5364801,90.61008247,0,8596.151752,-769.3522665,59.39061484,59.64301867
5784,-53.84444444,983.7555556,-2276.599827,-53.84444498,69.40582186,-1802.961061,1884.738939,-1968.341502,-1792.917501,-469.109465,-1070.787047,1028.159459,-650.4951766,-650.4951766,-188.9579937,-999.3441441,4386.855856,3304.40085,-1371.362289,578.9043811,-117.8187187,640.9812813,-1808.946108,-112.3623958,104.0178376,0,9155.814915,-737.940717,59.50477383,59.19666466
5785,-102.8479479,954.2520521,-2293.476553,-102.8479489,62.01301353,-1815.797297,2019.102703,-1968.341502,-1815.797315,-496.9151821,-995.6148895,972.9305305,-630.7266886,-630.7266886,-180.2064566,-920.1446446,4621.155355,3297.669825,-1449.120434,608.6089519,-127.3369369,651.4630631,-1952.645783,-127.3369382,100.2692645,0,9367.971071,-733.8512055,59.17216081,35.31155902
5786,-105.964965,1020.535035,-2300.338778,-105.9649661,7.542613293,-1246.331832,2262.568168,-1968.341502,-1246.331844,-184.7818261,-838.4053724,1064.341542,-608.1607713,-608.1607713,-180.9229632,-798.6333333,4884.166667,3156.634051,-1900.923132,369.369324,-105.5213213,611.6786787,-1952.573453,-105.5213224,73.05524716,0,9564.452853,-712.9783853,59.39831864,59.39831863
5787,-105.6478478,1031.452152,-2255.936748,-105.6478489,33.09541143,-1283.880981,2234.119019,-1968.341502,-1283.880994,-168.2733125,-943.5196889,1031.419419,-595.1061093,-595.1061093,-232.6467167,-680.5357357,4741.964264,2944.495016,-1993.766288,363.8997554,-140.6417055,613.3175175,-1952.543837,-140.6415896,88.78032911,0,9688.451552,-173.8022934,59.34711888,59.34711885
5788,-182.7214214,980.3785786,-2251.907674,-182.7214232,36.91846814,-961.2436106,2216.688589,-1925.78702,-961.2433991,39.29553909,-783.2410539,862.4456456,-586.5273316,-586.5273316,-163.9220373,-820.4226226,4563.177377,3292.944775,-1893.461559,218.6367008,-275.8696852,355.9108108,-1896.663269,-275.8695796,-50.31695435,0,9881.432132,-179.0172825,35.0669579,59.37685771
5789,-188.2444444,853.3555556,-1396.34773,-188.2444463,99.3634576,-1297.994895,1500.505105,-1968.341502,-1171.136959,-144.7076879,-953.7382867,689.8306306,-605.5498387,-605.5498387,-265.9873357,-962.0606607,4499.239339,2868.947869,-1467.573699,506.0320977,-363.0055055,285.0944945,-1952.549733,-345.1375089,-108.0072925,0,9737.801902,-718.1738652,59.42022751,59.4202275
5790,-370.7811812,374.5188188,-562.5804768,-106.5210324,72.96779879,-2483.366347,830.7613614,-1968.341502,-1299.600746,-667.3332125,-926.7609099,176.9947948,-683.6913189,-451.3623274,-190.8096241,-1755.991892,3320.308108,1665.799603,-767.6996554,1009.057709,-522.5768871,210.5901902,-1149.820397,-259.4863636,-118.4737414,0,8801.028829,-757.97406,59.59238974,59.31918644
5791,-431.3048048,353.4951952,-797.1335114,-185.8962195,-16.10514618,-1709.204814,729.7243243,-1968.341502,-895.1921304,-479.649248,-1485.274753,190.0047047,-771.7170419,-771.7170419,-743.0310542,-1289.909109,4213.590891,3300.474423,-125.7535597,1596.976542,-651.4797027,116.1847848,-1903.045155,-368.9012015,-226.0148172,0,7687.941141,-804.5812665,59.62025229,59.803763
5792,-103.5562563,876.4437437,-1791.558493,-46.1403208,128.8792104,-1623.540267,690.0214214,-1184.744832,-885.1027028,-578.3589885,-2211.822663,80.14954955,-822.0707395,-822.0707395,-822.0707395,-1254.658559,4656.041441,3315.311698,143.5340899,1615.271104,-683.2126126,318.4873874,-1292.454754,-350.5743882,-203.6471239,0,7159.974074,-822.459558,59.88764974,41.62301948
5793,-89.25135135,1032.548649,-1553.393797,-89.25135224,58.86104799,-761.078961,1197.272873,-1786.794591,-219.8567522,35.469465,-2347.841041,339.258959,-849.858521,-849.858521,-849.858521,-1020.11962,4834.88038,3331.214198,-333.905921,963.4124305,-655.8525526,724.0474474,-763.3712884,-309.6422915,-93.3026369,0,7313.916416,-822.230388,59.74013288,59.74013287
5794,-109.3777778,939.1222222,-2394.290776,13.29401273,156.2347332,-1083.491753,1262.407107,-594.2945291,-389.5175134,-111.1153109,-2095.876677,250.4233233,-871.4919618,-871.4919618,-871.4919618,-1045.357257,4635.242743,3336.184457,92.78926379,1222.241941,-1019.771872,864.8281281,-991.8321992,-567.8707945,-269.942035,0,7575.948949,-822.9136065,59.74483874,36.21763463
5795,-138.7927928,736.7072072,-909.8150295,-44.07123658,42.04801376,-403.7658312,2272.868769,-1278.381885,188.8750802,403.0994242,-1696.342442,655.4575576,-880.8167204,-880.8167204,-880.8167204,-1610.241842,5005.758158,3334.331622,-223.31105,802.3230606,-974.8553554,1087.744645,-1519.645218,-500.7950877,-254.6822228,0,7489.036336,-818.6004405,59.86941042,59.71521232
5796,-119.8768769,943.5231231,-1969.540478,-60.24964339,32.39388192,-262.0880525,2888.608108,-764.9809702,299.321229,498.8830619,-1436.339339,745.0606607,-881.1897103,-881.1897103,-881.1897103,-2057.302102,4485.097898,3332.264077,-470.3478192,372.7832292,-487.5264849,1405.457558,-700.2784552,-67.36892694,79.85720092,-117.766997,7683.68038,-814.8779655,-117.7660991,6.137803303
5797,-54.73513514,778.9648649,432.9658416,12.34824227,103.0923407,-125.7110981,2686.302603,502.9752192,256.1203552,468.7836574,-1381.285285,624.8147147,-894.057878,-894.057878,-894.057878,-1721.12042,4604.07958,-2137.411381,-742.4125732,224.6456307,-240.2756221,1377.998498,813.3254719,42.71604291,198.5872959,-157.7517842,7819.592392,-827.4283695,-157.7510203,6.167062142
5798,-55.79439439,938.3056056,2259.874168,44.07565348,156.7763995,-249.0403114,3099.132733,-562.9300003,355.3115698,600.623543,-1336.402402,627.1975976,-882.8681677,-882.8681677,-842.4711988,-1173.740541,4563.959459,-3077.067293,-790.2928457,-29.63830484,-344.0181707,1367.472973,1186.153522,53.04949823,212.6598361,-255.6117775,7859.142342,-825.4130265,-255.610797,6.16233331
5799,-267.4021021,1057.297898,-1074.473341,-59.91691686,84.72674875,-438.9643594,3222.077177,-793.5173571,393.4540334,675.9242358,-1565.927728,617.6722723,-863.286174,-863.286174,-863.286174,-1233.718318,4897.081682,1943.522533,-616.20589,255.7176583,-837.321021,1162.378979,-565.8741294,-282.7295811,-52.45084743,-68.1116773,8283.796697,-816.3884025,-68.11045165,6.141300686
5800,-158.3745746,823.1254254,-354.4642792,95.58024351,202.2579112,-1907.125926,1441.774074,-993.4447771,-629.0836803,-282.883096,-1709.084384,456.3156156,-868.5080382,-868.5080382,-868.5080382,-1395.766667,4508.033333,960.3227515,119.9810299,992.5820444,-890.8963964,1062.903604,-184.4494583,-178.4883044,74.3600711,-187.7018693,8294.838739,-816.2311741,-187.7005844,6.186892256
5801,-100.6136136,619.3863864,-256.9286293,50.36222335,125.3071099,-1358.156408,1289.274775,-1960.214743,-360.7340845,-105.3483682,-1856.364648,245.8163163,-884.7331194,-884.7331194,-884.7331194,-809.9852853,5066.414715,3332.852371,188.0608031,1040.773152,-683.1913914,565.2086086,-1213.830487,-190.4895985,-57.3673494,-186.4537362,8126.686987,-756.8056262,-186.4527176,6.195666718
5802,-363.8714715,443.7285285,-427.342191,-29.10202956,87.03456114,-1956.764985,503.7757758,-1968.341502,-871.1936972,-602.6853871,-1760.149436,412.1333333,-857.6913189,-857.6913189,-857.6913189,-1089.343844,4457.056156,2156.917016,770.8517516,1691.529991,-740.8500425,208.4536537,-207.9356059,-279.2388569,-166.6998452,-190.2733532,7645.241041,-761.3479878,-190.2724614,6.169861211
5803,-620.166967,164.733033,646.7085482,-329.0843868,-245.7258164,-1664.056522,95.68888889,-1968.341502,-756.0392469,-570.0854978,-1994.064329,244.6570571,-817.2218653,-817.2218653,-817.2218653,-1103.571471,4286.328529,3344.46659,1100.569956,1934.871044,-363.1084084,213.2915916,-1952.617772,-180.3077943,-1.41E+02,-190.5592348,7566.563263,-725.6989174,-190.5583379,6.151577885
5804,-920.8850851,49.71491491,651.747853,-501.0643295,-408.4238624,-1886.645013,149.3525526,-1968.341502,-937.8628754,-771.7178861,-1884.020144,228.7616617,-789.8070737,-789.8070737,-789.8070737,-861.2223223,4761.577678,3336.145878,1713.111338,2529.686188,-648.5960755,139.1387387,-1952.804915,-407.3477,-3.66E+02,-59.18503998,7755.730631,-715.6174158,-59.18400009,6.16054346
5805,-820.8835836,411.0164164,778.2231495,-440.2844119,-331.416107,-1856.540269,454.4159159,-1968.341502,-837.2678889,-685.8875394,-1810.153235,353.0199199,-759.2218653,-759.2218653,-759.2218653,-398.573974,4897.826026,3334.375835,1520.540204,2166.631707,-579.0673623,158.8753754,-1952.869957,-265.2236506,-219.2564971,-100.5960142,7710.630631,-725.5017751,-100.5951837,6.158540289
5806,-454.1394394,670.0605606,-1240.002251,-120.7839119,-27.99913383,-2332.173649,578.3367367,-998.5356765,-1031.402655,-861.1044738,-1628.839871,235.2872873,-710.3601284,-710.3601284,-710.3601284,-715.2777778,4637.322222,3331.960627,1362.47109,1883.708728,-441.4315315,262.1684685,-906.7215606,-167.6285507,-125.2497313,0,8139.072773,-697.22241,59.82941513,59.6572805
5807,-138.5009009,896.4990991,-7.958754113,82.69599102,154.3681055,-1686.12953,1014.97047,-1723.864168,-699.7602603,-537.8043548,-1789.966667,418.5333333,-673.0610928,-673.0610928,-673.0610928,-827.8443443,4357.855656,3316.925148,648.0865645,1145.154716,-236.5551261,363.9990991,-1371.238173,-5.253674747,28.71959467,0,9050.315616,-625.2433629,59.71379805,59.49120842
5808,-17.24894895,715.5510511,663.7682682,73.68227412,135.5518923,-1764.667768,999.0322322,-1968.341502,-757.6743239,-563.8026779,-1839.075976,231.624024,-618.6045019,-618.6045019,-618.6045019,-701.9540541,4133.345946,3305.575691,768.0336796,1297.270266,-512.6540541,421.0459459,-1902.422479,-201.2102163,-131.988289,0,9867.261261,-625.9921303,59.29804731,59.57734431
5809,-12.74324324,823.2567568,-160.8178599,-6.376644062,69.21439697,-942.1290389,1569.627327,-1730.848981,-192.1125768,-15.78709586,-1619.673773,427.2432432,-611.7041804,-611.7041804,-611.7041804,-748.6048048,3957.295195,3300.44675,10.56068334,544.7592547,-208.4249727,714.0696697,-1362.758079,44.35343649,103.4232047,0,10157.26867,-632.9082875,59.28888501,59.57081417
5810,-8.262162162,855.4378378,-1614.139886,27.31447399,117.5721991,-690.7404326,1589.531331,-466.4621967,-107.1941379,64.83985893,-1527.307543,444.7303303,-608.5337624,-608.5337624,-608.5337624,-854.4227227,3915.277277,3295.602131,-189.8958353,425.6124636,-150.2927956,596.1765766,-1281.977185,32.40414052,86.02900551,0,10129.72513,-605.4528626,59.15894532,59.47759207
5811,-5.554754755,694.6452452,562.0982535,51.21015321,128.6497399,-730.3952829,1654.862262,-1968.341502,-110.4766667,70.82906695,-1446.321162,417.9405405,-602.7524117,-602.7524117,-602.7524117,-802.3731732,4141.626827,3294.4298,-127.8925415,513.0940243,-363.3537538,555.4462462,-1952.399837,-104.1124061,-23.27334908,0,10098.39219,-616.522552,59.07123875,59.07123874
5812,-71.49459459,563.5054054,718.4974332,72.29727807,138.1330691,-845.2568034,1570.287387,-1968.341502,-177.5254051,34.22745882,-1444.122234,423.5828829,-591.7491957,-591.7491957,-591.7491957,-745.4108108,3939.489189,3104.38906,-100.7158487,583.1043183,-375.692993,424.807007,-1952.392965,-154.6983033,-76.34084017,0,10015.01642,-542.4186554,59.37315883,59.01538118
5813,-161.1357357,491.4642643,2484.941895,105.3929749,168.3458265,-1204.835936,1049.164064,-1968.341502,-419.360591,-225.2268594,-1538.357794,420.1073073,-612.4501613,-612.4501613,-612.4501613,-693.2267267,4068.973273,1439.304032,236.9477003,854.6890636,-446.7252252,367.6747748,-1952.392884,-163.486832,-89.27172523,0,9617.42032,-571.3238136,59.42955855,59.42955854
5814,-332.0985986,473.8014014,1079.221283,-2.547903275,109.8395368,-1483.048745,430.0533534,-1968.341502,-655.4077806,-465.7187074,-1726.067652,69.58148148,-677.5369772,-677.5369772,-677.5369772,-966.6942943,3261.705706,2832.012105,632.5848766,1346.70137,-620.725008,86.26796797,-1952.496306,-275.0838464,-196.9077257,-309.8618857,7963.111712,-619.9039656,-309.8610816,6.009846297
5815,-99.54164164,685.1583584,487.5552358,142.0263415,261.1068952,-1014.163814,295.288989,-1968.341502,-470.4729485,-325.122837,-2074.319866,27.97437437,-756.7974282,-756.7974282,-756.7974282,-1484.730831,2529.369169,3301.911999,198.4141005,1086.152646,-500.3833739,126.0936937,-1952.629846,-227.6845879,-156.1202437,-1004.527427,6482.272573,-591.2495979,-591.2495992,6.130521749
5816,-21.58998999,671.81001,-1416.006515,36.68548344,151.8016019,-1124.200536,203.5614615,-129.9821877,-581.9213441,-412.4417172,-2253.837808,43.37577578,-816.8488742,-816.8488742,-816.8488742,-1243.457958,2998.742042,3316.205786,190.9982566,1124.613246,-289.4774775,415.7225225,-1952.760102,-25.66761954,70.94910556,-1319.871625,6026.351351,-533.7198664,-533.7198667,6.208335565
5817,-44.33963964,912.4603604,-1344.749489,-44.33964008,73.44194143,-785.9316807,980.7531532,-1811.45367,-193.7490225,-14.9983407,-2127.966066,317.0339339,-825.4276531,-825.4276531,-825.4276531,-1093.927828,3773.072172,3331.119695,53.66400818,838.4485034,-540.5663664,1082.033634,-299.1943757,-140.8932925,38.73038097,-1377.854727,6006.223724,-475.6235786,-475.6235788,6.195425699
5818,-6.451751752,840.0482482,-868.1724205,30.29244612,114.1210285,-888.3518381,988.4161161,-1744.780612,-244.3435913,-109.3423648,-1868.463664,415.5363363,-839.0418005,-839.0418005,-839.0418005,-964.2884885,4063.911512,3333.151864,394.549583,962.7777443,-702.5555556,1054.344444,-513.4007042,-170.3102848,-13.66165094,-1285.667189,6269.505205,-461.1724812,-461.1724813,6.195005084
5819,-46.30900901,979.090991,-1624.056986,62.08190821,161.2202987,-1237.577555,1331.769369,-977.8809656,-381.6843199,-193.1268498,-1622.466667,464.2333333,-841.0932478,-841.0932478,-841.0932478,-1233.532332,4625.967668,3334.920395,267.7012435,925.8205035,-696.3351351,1352.064865,-714.2137385,-119.2257128,62.25346048,-1145.269566,6413.256857,-499.6880802,-499.6880804,6.173282357
5820,-43.45765766,1064.942342,-1356.686652,75.26452335,168.098341,-968.261727,1711.73964,-852.3184408,-116.6508166,49.34391821,-1485.977878,795.3221221,-830.4630228,-830.4630228,-798.3797656,-1642.745345,4172.354655,3331.946832,20.22117194,602.7154264,-787.860961,1536.839039,-1053.683453,-99.75155718,81.51380147,-1062.306755,6296.332833,-448.5575995,-448.5575997,6.171514031
5821,-70.97927928,892.0207207,-1630.927608,39.05162576,111.8696704,-305.1351546,2782.558258,-382.0121814,412.4889627,573.3148201,-1315.506206,884.3937938,-811.0675236,-811.0675236,-723.1808299,-1651.697598,4217.802402,2892.712894,-465.590807,124.8168823,-802.1324324,1624.367568,-1004.979532,-178.1269398,8.316874141,-939.7033033,6384.196697,-419.4575414,-419.4575415,6.178233578
5822,-100.5810811,1145.018919,-486.6998317,-7.241155225,108.1771635,-201.1,2751.9,-349.5610761,413.618893,590.2017639,-1199.704905,1104.995095,-798.0128615,-573.0389355,-374.5770168,-1763.565165,3468.034835,591.5822201,-945.7907387,-337.4249258,-688.4925926,1654.907407,-162.9443573,-94.12557243,101.5648244,-847.7858859,6494.914114,-440.3792286,-440.3792288,6.164757373
5823,-18.47717718,1142.022823,-151.2266094,-18.47717736,84.50253478,-156.6777778,2736.522222,11.90222693,357.073337,590.9113028,-1189.726527,1041.573473,-785.8906748,-753.9539225,-516.3160218,-1438.151952,3984.748048,-619.3823835,-922.0316519,-164.8337338,-691.4628629,1694.237137,16.84320394,-168.0461177,94.79965264,-691.8444898,7858.815115,-432.9698072,-432.9698075,6.175172278
5824,-55.72492492,1144.175075,-56.94562185,-55.72492548,46.02821812,-754.1162521,1321.556156,-124.9384495,-402.4246524,-26.34347113,-833.7543544,1177.045646,-790.9260445,-490.6429344,-93.29886559,-684.6208208,3922.679179,-1344.645616,-910.3096059,48.44031838,-502.3603604,1527.53964,373.1171566,-334.3568431,108.8548942,-628.79232,7960.912012,-415.6454664,-415.6454666,6.175915459
5825,-88.80990991,1093.39009,-580.3161356,-88.8099108,131.8082382,-593.9110564,1121.542643,-1352.740452,-260.0417946,126.2121565,-1411.332933,379.2670671,-803.4212223,-803.4212223,-712.2244311,-659.1753754,3959.824625,177.3804357,-795.4125828,517.4265553,-705.4557558,1175.544244,209.3230448,-558.7045493,34.38585906,-446.9601186,7729.429029,-444.6953439,-444.6953437,6.181607163
5826,-101.7251251,902.6748749,-970.5994311,-96.57961894,299.8362968,-1529.26477,332.8785786,-1449.108563,-983.2025775,-467.3773157,-1407.387225,54.93043043,-775.6334409,-775.6334409,-775.6334409,-1310.142943,3287.857057,2010.762417,-896.8598402,1085.914553,-755.3911912,511.9088088,-1952.509385,-479.0719931,-22.11825368,-458.3224704,7056.325325,-396.0701193,-396.0701199,6.161543672
5827,-104.2287287,721.8712713,-2765.029896,-104.2287297,190.1158985,-1549.746426,157.2249249,-1968.341502,-1549.746271,-517.587426,-1567.910317,91.22842843,-740.7588424,-740.7588424,-740.7588424,-938.3363363,3664.063664,3330.959044,-1483.616162,1416.642185,-763.5162569,105.0134134,-1952.639459,-763.5161432,-216.4480783,-573.9444843,6796.268068,-363.3065627,-363.3065634,6.161082962
5828,-92.1954955,685.3045045,-2791.894305,-92.19549642,182.5497884,-1451.407724,183.7884885,-1968.341502,-1451.407637,-451.3581159,-1493.283953,184.9667668,-717.2604498,-717.2604498,-717.2604498,-859.4142142,3343.585786,2819.670355,-1711.961812,1343.506136,-902.3098382,137.328028,-1952.757135,-902.3097668,-231.1302454,-377.5613482,7018.207508,-361.156907,-361.1569078,6.150815532
5829,-28.07607608,811.6239239,-2619.180908,-28.07607636,125.2034139,-1477.98265,633.5525526,-1968.341502,-1477.98245,-399.9070041,-1936.635936,13.06406406,-692.4565921,-692.4565921,-692.4565921,-373.6846847,3862.015315,2563.643143,-1627.703678,1277.93513,-933.6446446,563.4553554,-1952.768434,-933.6446539,-189.347815,-53.28147805,7143.10971,-399.2104459,-53.28064918,6.138200244
5830,-59.01611612,1062.783884,-2672.886177,-59.01611671,61.73417464,-1337.40961,1465.69039,-1870.192138,-1337.409623,-54.63001171,-2102.130831,222.7691692,-663.1768488,-663.1768488,-663.1768488,-685.1429429,4054.957057,2298.205325,-1871.891182,813.626755,-666.1254254,897.9745746,-1819.657283,-666.1254321,-54.68833125,0,7571.388889,-492.504868,41.05793538,59.57193868
5831,-85.2963964,1147.103604,-2263.331878,-85.29639725,153.1173512,-1192.961762,1370.138238,-1284.867648,-1192.961774,-26.32735389,-1775.733734,448.3662663,-629.7942122,-629.7942122,-629.7942122,-1184.644144,4213.955856,180.5373292,-2287.561911,593.0862933,-699.3404404,1060.55956,-929.568993,-699.3404474,4.981899857,0,8636.934234,-551.5854096,59.38505884,59.38505891
5832,-70.99129129,1023.408709,-2413.85469,-70.991292,73.57682826,-881.143903,1018.306807,-1968.341502,-881.1437967,-81.82924903,-1451.612613,595.5873874,-575.7106112,-575.7106112,-575.7106112,-1014.140941,4787.359059,2180.050816,-2436.145447,839.4331476,-660.0045045,714.2954955,-1952.463354,-660.0045111,-159.3682837,0,8907.988589,-705.6015734,59.24240162,59.53759871
5833,-68.92732733,651.7726727,-2308.870395,-68.92732802,35.77504222,-353.8711476,1196.679279,-1968.341502,-353.8709188,157.8288543,-1462.108809,676.5911912,-563.9614143,-563.9614143,-563.9614143,-1084.420921,4389.879079,2356.192651,-3082.114773,367.6869649,-178.7441441,659.0558559,-1952.355812,-178.7441459,84.42540546,0,9400.654955,-714.1238866,59.14783949,59.14783948
5834,-115.839039,917.160961,-2227.012367,-115.8390402,86.54280622,-341.6361966,1279.188288,-1968.341502,-341.6360321,217.3227655,-1480.374775,698.1252252,-552.9581995,-552.9581995,-552.9581995,-1605.542342,3255.857658,2117.882277,-2962.115717,238.8488336,-245.7654655,776.5345345,-1952.240478,-245.765468,90.99438672,0,9584.113914,-713.198982,59.3992462,59.39924613
5835,-84.5009009,807.8990991,-1783.082369,-84.50090174,78.86372394,-334.8332687,1277.945546,-1968.341502,-334.8329999,192.479357,-1458.346947,856.4530531,-542.88746,-542.88746,-542.88746,-1713.016216,3599.683784,1659.504248,-3045.99984,306.6058034,-253.7972973,728.2027027,-1952.203581,-253.7972998,4.48E+01,0,9685.959159,-533.0586087,34.94892553,59.3233638
5836,-32.25045045,755.1495495,-731.7953098,-32.25045077,91.73655407,-326.9811946,1385.195495,-1968.341502,-326.9811094,190.0772962,-1445.269469,752.6305305,-540.0900318,-540.0900318,-540.0900318,-1364.859259,3871.640741,332.4365801,-2719.08402,393.9309723,-335.115015,578.284985,-1952.197212,-335.1150184,-55.26498097,0,9557.838939,-485.08129,38.9195522,58.94272895
5837,-77.03913914,824.5608609,-1269.068889,-77.03913991,105.5082478,-349.9100098,1310.437237,-1968.341502,-349.909777,179.3496364,-1367.310811,486.0891892,-541.0225082,-541.0225082,-541.0225082,-1343.417417,3933.382583,927.6265274,-2785.078768,431.9935283,-406.7482482,466.5517518,-1952.201522,-406.7482523,-95.10888634,0,9518.91011,-478.742396,58.9401563,38.91063105
5838,-167.2646647,820.5353353,-1731.2066,-167.2646664,179.9775103,-1079.838015,946.6571572,-1968.341502,-1079.83784,-258.5321358,-1490.421922,515.9780781,-555.942122,-555.942122,-555.942122,-1304.455556,3269.544444,1473.426502,-2296.361957,701.7713934,-514.9780781,846.9219219,-1952.196867,-514.9780832,24.01712776,0,9248.205906,-439.9081603,38.98542926,59.33371538
5839,-159.7034034,825.3965966,-1511.946255,-159.703405,265.0528334,-1106.457266,652.1056056,-1968.341502,-1106.457143,-294.7411695,-1728.997097,588.6029029,-598.4630228,-598.4630228,-598.4630228,-1951.296096,2656.003904,1140.40202,-2393.797792,876.5181611,-816.162963,545.337037,-1952.119147,-816.1629712,-150.8995853,0,8832.777077,-480.3554464,16.64501578,16.64501576
5840,-260.8546547,750.9453453,-2409.697731,-260.8546573,130.0185201,-789.4394914,570.7696697,-1968.341502,-789.4392915,-226.2645397,-1913.097097,539.7029029,-643.9678462,-643.9678462,-643.9678462,-1715.454154,2674.145846,2024.161137,-2324.988312,749.4652846,-778.8740741,1241.925926,-1935.290117,-778.8740819,86.44211861,-315.2740032,8306.618018,-522.8759019,-315.2729232,6.001470573
5841,-280.9064064,567.1935936,-2544.956029,-280.9064092,-9.724039078,-181.6863905,1319.191692,-1968.341502,-181.6862785,263.7488375,-1702.112513,581.1874875,-688.1672021,-688.1672021,-688.1672021,-1796.907207,2802.292793,2272.32917,-2237.947917,544.681672,-695.0756757,1146.324324,-1855.627848,-695.0756827,-19.26995313,-451.3276049,8023.091091,-551.7278031,-451.3271328,6.044993586
5842,-130.5591592,500.7408408,-2618.057122,-130.5591605,31.27079554,-51.00718278,1817.84024,-1968.341502,-51.0068962,388.4428071,-1570.113514,694.7864865,-708.1221868,-708.1221868,-708.1221868,-1153.915198,2742.775676,2713.6509,-1153.915208,467.3845001,-468.4540221,766.845045,-1702.304748,-468.4537573,-86.82858454,-914.6281165,7880.308509,-605.8259805,-605.8259807,6.057093966
5843,-1.77E-05,209.4072072,1720.954325,3.91E-05,54.89936577,-0.000101058,1141.752252,-1968.341502,3.45E-05,311.7758373,-1493.091592,713.2084084,-741.1318323,-741.1318323,-741.1318323,-649.5483186,2290.657357,-3079.764021,-649.5483139,292.666419,-5.60E-05,546.0196196,-184.5755542,4.49E-05,172.274642,-970.5223726,7907.374074,-625.158656,-625.1586561,6.063673569
5844,0,159.829029,4985.229236,46.05867624,68.97961406,0,963.493994,-1968.341496,-9.34E-09,80.78224843,-1402.844945,673.5550551,-761.6463024,-761.6463024,-761.6463024,-362.2443963,2515.928829,-3080.267452,-362.2443944,-75.7571175,0,1264.720521,1530.541095,458.686093,783.4637466,-1600.922238,9161.306306,-578.147545,-578.147545,6.065610028
5845,0,331.3087087,4993.683194,133.9437804,171.5282553,0,1737.313514,-1728.902773,408.3912371,517.5835091,-1314.696219,762.5734735,-784.9581995,-784.9581995,-784.9581995,-605.2075075,2628.692492,-3080.845664,-863.1085054,-566.8340009,0,1639.226627,1545.767113,570.1328218,759.0313852,-1716.358222,9231.764464,-489.5155504,-489.5155504,6.066342721
5846,0,515.7351351,4992.953643,111.5256885,111.5256885,0,1592.26967,-1732.064338,400.7229199,400.7229199,-1264.777719,816.0543544,-779.9228297,-779.9228297,-779.9228297,-940.5303303,3206.76967,-3081.382256,-1063.960224,-1063.960224,0,2782.811311,1541.151953,1484.75496,1484.75496,-1790.493306,9132.417718,-473.6247924,-473.6247924,6.009153808
5847,0,655.8800801,4349.561042,83.34505815,83.34505815,-24.25455455,1041.545445,-1968.341502,-24.25455479,-24.25455479,-1306.22994,669.5615616,-755.6784562,-755.6784562,-755.6784562,-1156.581991,3820.342543,-3081.780936,-1156.582039,-1060.506671,0,3451.77027,2159.809451,2162.803114,2162.803114,-1740.56441,8921.945646,-493.0943303,-493.0943304,6.012616691
5848,-12.25675676,869.8432432,240.7996121,-12.25675688,298.6304915,-9.04E-05,1013.051351,-1897.326355,0.000189547,305.4814667,-1384.83028,439.8777778,-744.4887459,-744.4887459,-744.4887459,-1295.03043,3962.36957,-3082.075877,-1931.850805,-144.8010988,-66.31561562,1112.284384,2054.022828,-66.31561628,371.8245601,-1215.832191,7706.257157,-516.8180851,-516.8180852,6.026080928
5849,-221.706006,692.193994,1294.988297,-221.7060082,158.6541508,-226.265502,1640.26967,-1968.341501,-226.2652338,345.8853428,-1882.64034,468.6596597,-748.4051448,-748.4051448,-748.4051448,-1378.661361,3809.738639,-3081.883884,-2294.058619,128.6462776,-816.1785786,1590.721421,655.5470354,-816.1785868,202.7826937,-1124.44016,8221.825526,-476.859188,-476.8591882,6.036975081
5850,-185.3817818,839.1182182,-1365.944101,-117.7537826,215.1762599,-1121.274881,710.2375375,-1968.341502,-615.9720581,-198.3156999,-2445.276076,30.02392392,-719.684887,-719.684887,-719.684887,-1937.236036,3375.063964,2723.906147,-1391.588506,841.7194778,-1037.623724,980.4762763,-1952.293985,-614.4982373,-37.16959007,-1222.203164,8342.433033,-418.7312384,-418.7312386,6.043573633
5851,-140.4209209,696.9790791,-1783.962086,-124.7722989,128.8903761,-1733.721098,308.7102102,-1968.341502,-1162.415238,-681.2002817,-2591.21031,29.58968969,-684.996784,-684.996784,-684.996784,-1257.071972,4182.128028,3312.290308,-737.7767887,1451.23714,-886.523023,934.876977,-1952.601854,-590.0312394,-85.77213267,-1021.944718,7670.917718,-370.6737048,-370.6737055,6.051191621
5852,-143.6533534,785.3466466,-2604.420842,-143.6533548,125.7698424,-1483.572805,500.1774775,-1968.341502,-1373.7645,-565.9851377,-2355.563764,10.33623624,-663.5498387,-663.5498387,-663.5498387,-1168.973574,4298.626426,2941.69931,-1496.555212,1440.48701,-1074.443343,839.2566567,-1952.803217,-1074.443354,-211.2987814,-1081.049107,7794.241141,-366.6729308,-366.6729313,6.086113567
5853,-55.66806807,803.3319319,-2569.506514,-55.66806863,101.346805,-1718.75774,1046.713113,-1968.341502,-1718.757382,-313.5574365,-2522.488789,0,-646.3922833,-646.3922833,-646.3922833,-969.7228228,4646.677177,2130.706732,-1941.524565,1106.445061,-953.8405405,1134.159459,-1952.780755,-953.84055,-138.343631,-1154.416072,7770.885586,-304.5449126,-304.544913,6.075182588
5854,-122.3691692,789.3308308,-2503.760212,-122.3691704,55.29794593,-994.5612934,1448.148649,-1968.341502,-994.5610394,-76.30201934,-2352.305906,67.89409409,-628.115756,-628.115756,-628.115756,-844.9860861,4528.113914,1199.190386,-2716.393495,835.9610073,-692.8129129,1290.187087,-1952.685488,-692.8129198,-87.99736452,-1056.368531,7110.446046,-273.3137775,-273.3137778,6.042353649
5855,-195.2415415,546.7584585,-2432.768426,-195.2415435,40.52067856,-657.9591841,1500.999199,-1968.341502,-657.9589183,124.1228102,-2095.557558,93.44244244,-603.8713825,-603.8713825,-603.8713825,-1644.091892,4079.208108,1445.295367,-3075.608513,614.5354223,-655.0522523,1071.047748,-1952.550371,-655.0522589,-84.89301211,-958.0377502,7574.293293,-242.2835036,-242.2835039,5.991908809
5856,-110.6513514,754.7486486,-2314.82761,-110.6513525,48.04139258,-801.5164583,1592.609309,-1968.341502,-801.5162576,-32.22941006,-1620.169804,94.47187187,-549.0418005,-549.0418005,-549.0418005,-1411.837838,3825.262162,1791.210916,-2292.756605,775.5149171,-465.2738739,483.2261261,-1952.376207,-465.2738786,-151.9071492,-1818.800742,9173.328629,-205.0084013,-205.0084019,5.96344462
5857,-201.0786787,666.2213213,-2201.393146,-201.0786807,-6.048739412,-474.9289193,1793.226426,-1968.341502,-474.9287294,118.2082704,-1800.135836,12.86416416,-537.2926048,-537.2926048,-537.2926048,-958.393994,3811.606006,1749.791244,-1892.379605,636.2981584,-355.9619742,331.3870871,-1952.252407,-355.9618565,-127.0779707,-1752.431618,9455.682883,-185.9341692,-185.9341694,5.944227738
5858,-267.5048048,392.1951952,-2144.917601,-267.5048075,-83.30742132,-388.6902312,1615.226827,-1968.341502,-388.6899301,69.34525404,-1356.328711,177.7843844,-529.8327979,-529.8327979,-529.8327979,-988.7788789,3418.721121,2813.358868,-1438.460305,685.7284797,-177.1906528,249.75996,-1952.110227,-177.1905021,-62.14465474,-1570.491499,9491.038138,-161.7084225,-161.7084226,5.92064733
5859,-316.9475349,133.9333333,-2112.08898,-316.9473632,-175.5363219,-409.1283061,1667.174675,-1968.341502,-409.1280072,16.22062712,-998.7624104,255.9972973,-524.0514472,-524.0514472,-524.0514472,-807.2927928,3664.007207,2518.768035,-1112.088619,862.8512901,-208.1346704,237.3850851,-1904.490061,-208.134519,-98.36725639,-1567.301188,9559.676276,-159.4866816,-159.4866816,5.893891112
5860,-212.5756757,304.2243243,-2101.470887,-212.5756778,-32.34641204,-694.4149082,1715.025826,-1968.341502,-694.4145786,-188.689022,-786.5361159,270.2603604,-510.6237942,-510.6237942,-460.5401247,-654.6912913,3562.808709,2878.383053,-978.6213402,883.7362123,-244.4104376,228.8725726,-1867.276015,-244.4102751,-119.5845918,-1662.416976,9591.878979,-158.5694283,-158.5694284,5.883237275
5861,-234.8047647,158.8522523,-2102.56931,-234.8045951,-100.2668009,-564.7095224,1572.025526,-1968.341502,-564.7092067,-101.0919426,-673.1295884,270.1419419,-506.5209008,-506.5209008,-379.2493235,-672.7032032,3189.096797,2936.471831,-907.2981467,781.6740834,-249.4588757,226.6135135,-1843.726824,-249.4587116,-123.7550407,-1371.529601,9447.907207,-169.6886351,-169.6886352,5.889859128
5862,-192.8150146,126.8216216,-2146.358565,-192.8148973,-71.9324543,-755.7611525,1894.261261,-1968.341502,-755.7608808,-87.15552438,-710.3923858,229.3314314,-523.1189708,-523.1189708,-405.107715,-946.6363363,2964.263664,2977.76504,-1046.893765,815.3683189,-427.6915069,419.9208208,-1816.745681,-427.691338,-172.549813,-1443.784718,9282.26006,-220.2244411,-220.2244412,5.901809861
5863,-190.5680348,141.3485485,-2208.36277,-190.5679068,-56.78271385,-438.5835921,1720.373974,-1968.341502,-438.5833192,157.5982595,-1031.127111,232.6146146,-562.8424435,-562.8424435,-562.8424435,-977.5291368,2421.201101,3083.971931,-977.5291701,682.2597012,-485.7035029,645.6572573,-1763.746697,-485.7032982,-142.452827,-1671.583816,9053.004505,-233.7394432,-233.7394433,5.902349689
5864,-241.452944,352.0343343,-2325.929069,-241.4527625,-48.96001031,-201.3323581,2210.97027,-1968.341502,-201.3320553,323.8681465,-1035.651238,292.34004,-616.1800648,-616.1800648,-616.1800648,-582.8441615,1903.293694,2869.777407,-582.8441736,548.0507693,-534.8023327,847.0738739,-1714.277938,-534.8020672,-128.3406463,-2051.80827,8968.285886,-213.050519,-213.050519,5.931086644
5865,-50.89089089,549.6091091,-2467.918729,-50.8908914,44.02773869,-0.000106159,1664.183784,-1968.341502,0.00010228,225.5800255,-1522.181188,184.4988989,-658.88746,-658.88746,-658.88746,-337.5493054,2203.53003,3087.423351,-337.5493152,413.289068,-150.0162524,1096.612312,-1738.044155,-150.0160542,56.09469591,-2255.788777,8873.194795,-192.2824757,-192.2824758,5.972885862
5866,-13.08278278,553.6172172,-2553.188496,-13.08278291,90.02975144,-153.6554555,793.4445445,-1169.840847,-153.655457,95.26417867,-1199.974353,343.3482482,-695.4405146,-695.4405146,-695.4405146,-601.5741231,2509.136637,798.5471557,-601.5741139,513.3773131,-156.9702703,1125.32973,132.6541174,-156.9702719,84.36808863,-2245.625701,8693.848749,-192.2865279,-192.286528,6.021856871
5867,0,249.1653654,4337.706569,-9.47E-09,-6.58E-09,0,1657.659159,-1730.303479,571.4020238,714.6581381,-1030.110993,303.0045045,-744.6752414,-744.6752414,-744.6752414,-326.1772773,1955.022723,-3080.070773,-365.3547336,-194.0810036,0,1416.435736,2180.799266,232.9719884,317.0085875,-1366.496342,8559.348649,-206.962781,-206.962781,5.992695498
5868,0,178.6048048,4997.464452,67.15107192,67.41247303,0,2840.551952,-1730.991743,834.4356238,844.9735965,-1025.29862,378.1540541,-786.6366557,-786.6366557,-786.6366557,-60.72177829,1968.386186,-3079.161356,-138.904291,-135.1151408,0,1991.237237,1556.910858,1029.732474,1037.447061,-1365.893755,8479.912012,-199.4649191,-199.4649192,5.966755623
5869,0,217.4393393,5003.855891,118.0207234,114.3365437,0,4442.224324,-1771.24987,811.2352303,893.6267877,-1101.918707,411.9477477,-798.3858526,-798.3858526,-798.3858526,-187.7406406,2054.659359,-3078.194035,-1135.417502,-1115.370916,0,2176.702002,1565.485231,1138.92217,1104.006313,-1316.13009,8391.312913,-176.3054676,-176.3054676,5.994124002
5870,0,229.9923924,4379.648259,93.00003102,89.94162812,0,3899.931031,-1774.536258,992.9579308,993.6534511,-1135.117261,467.3500501,-782.3472668,-782.3472668,-782.3472668,-246.0487957,2176.115916,-3077.738627,-529.4824479,-525.3621515,0,1950.393393,2182.576192,1013.982628,970.098429,-1295.149237,8296.497798,-152.3143484,-152.3143484,5.981143172
5871,0,244.707007,4356.463403,16.99477247,16.99477247,0,2221.242843,-1720.062425,875.3249201,875.3249201,-1268.18911,327.8870871,-759.5948552,-759.5948552,-759.5948552,-355.9314091,2516.192993,-3078.49057,-355.9314209,-355.9314209,0,1657.315115,2184.553083,878.6434051,878.6434051,-1441.007936,8400.983784,-128.387357,-128.3873571,5.974915798
5872,-26.65423222,527.2108108,-1898.593747,-26.65401098,202.6828566,-9.65E-05,1177.614414,237.9144379,0.000212037,443.556186,-1570.168571,148.9404404,-748.4051448,-748.4051448,-748.4051448,-2064.796296,2898.303704,-3079.054479,-2602.714232,-390.8677852,-0.000130276,1354.907407,2052.140143,0.000228239,592.9793259,-891.2279581,8538.770571,-129.1402399,-129.14024,5.99093771
5873,-71.69489489,531.0051051,-587.5947446,-71.69489561,96.0410826,-352.4372159,2543.033634,-360.9489711,-352.4370122,559.4401195,-2202.733303,0,-773.9549835,-773.9549835,-773.9549835,-1046.165165,4260.334835,-3078.119163,-2296.394524,30.2999462,-518.2444444,1306.655556,1071.324882,-518.2444496,188.162186,-1277.617687,8207.067768,-118.3207898,-118.3207902,6.011905849
5874,-21.14594595,610.1540541,-81.64522883,-21.14594616,127.8474993,-930.8328875,1468.994895,-1968.341499,-930.8325539,252.5641466,-2273.531646,0,-764.8167204,-764.8167204,-764.8167204,-1082.353654,3828.746346,924.2685976,-1628.978336,720.1809349,-1014.956757,664.1432432,-1952.377156,-1014.956767,-221.7779578,-1282.863823,7987.976877,-139.620524,-139.6205244,6.031428316
5875,-428.378979,505.921021,-2512.560573,-428.3789833,-0.23433689,-2259.981268,785.5734735,-1968.341502,-1759.361825,-606.8003494,-2379.525125,0.674874875,-716.7009644,-716.7009644,-716.7009644,-601.0067067,4083.793293,3334.108498,-946.4577843,1452.152408,-540.1015015,727.7984985,-1952.581047,-540.1015069,24.29712119,-1456.914058,7429.81982,-144.7456308,-144.7456309,6.064579609
5876,-204.1783784,650.3216216,-2688.844146,-204.1783804,148.0500685,-2843.629085,887.3915916,-1968.341502,-1968.341502,-844.5030814,-2059.513313,249.0866867,-697.4919618,-697.4919618,-697.4919618,-726.8001001,4665.1999,3239.505987,-1240.86906,1418.937429,-396.887988,879.212012,-1952.668199,-396.887992,138.6048483,-1533.128617,6987.77988,-176.8547131,-176.8547132,6.073521254
5877,-230.3885886,639.3114114,-2672.96991,-230.3885909,88.96037105,-2435.481882,1919.318118,-1968.341502,-1968.341502,-378.0635328,-1953.410708,353.4379379,-676.6045019,-676.6045019,-676.6045019,-579.0818819,5118.818118,2954.296655,-1516.217357,1059.15629,-489.0810811,917.8189189,-1952.707723,-489.081086,42.47167223,-1438.048603,7023.734535,-231.8005338,-231.8005338,6.092906209
5878,-75.54114114,606.0588589,-2566.212765,-75.5411419,40.69983019,-1899.826126,2912.873874,-1968.341502,-1899.826145,13.99895686,-1749.496897,318.7031031,-654.5980711,-654.5980711,-654.5980711,-670.7578579,5439.142142,3214.736977,-1676.426068,787.8498291,-561.690991,1057.509009,-1952.647854,-561.6909966,-72.2492541,-1178.464381,7471.703504,-254.228718,-254.2287181,6.048231951
5879,-59.78738739,601.0126126,-2452.202828,-59.78738799,74.2298665,-1368.047606,2460.478579,-1968.341501,-1368.047295,127.5363799,-1477.412739,475.8778779,-631.6591639,-631.6591639,-631.6591639,-1287.176777,3579.123223,3018.063325,-1847.848165,517.2068947,-473.4356356,1026.364364,-1952.470813,-473.4356403,13.54856033,-2046.749951,8293.906507,-260.610814,-260.6108141,6.00408354
5880,-12.05795796,421.942042,-2328.322308,-12.05795808,69.04153216,-997.7781958,1594.508609,-1833.255372,-997.7779561,-45.33288224,-1245.060194,734.0126126,-586.5273316,-586.5273316,-450.6788768,-1314.348048,3494.651952,2856.077833,-2158.218115,382.8240862,-279.8555556,1077.844444,-1952.549197,-279.8555584,133.5753001,-1927.075156,8611.047648,-280.5045319,-280.5045319,5.938116043
5881,-17.40790791,429.2920921,-2268.505056,-17.40790808,66.69957579,-977.6823038,1742.851351,-1968.341502,-977.6820415,-17.4161594,-1205.751351,731.9486486,-575.3376201,-575.3376201,-480.3381807,-1227.165766,3495.434234,3012.77934,-2027.941691,460.9593261,-334.6532533,973.2467467,-1952.445584,-334.6532566,59.65420745,-1513.392369,9045.162262,-331.8053763,-331.8053763,5.938984917
5882,-105.7040542,335.3342342,-2204.834568,-105.7039192,41.06451844,-925.4191965,1677.694595,-1968.341502,-925.4188584,-1.964516182,-1222.530631,737.0693694,-566.3858526,-566.3858526,-505.2164001,-1199.33033,3092.86967,2908.353019,-2117.396179,422.0669707,-121.5510511,922.3489489,-1952.359548,-121.5510523,132.9906402,-1136.440844,9307.523323,-428.8065272,-428.8065273,5.917955889
5883,-94.19665986,340.4743744,-2192.846304,-94.19654644,48.17415764,-888.8541416,1558.818919,-1968.341502,-888.853872,-28.01351091,-1372.487387,479.0126126,-553.5176849,-553.5176849,-553.5176849,-1107.45045,3321.64955,3083.362827,-2039.16689,483.7666231,-88.14754755,931.9524525,-1952.333782,-88.14754843,136.3672876,-957.2526109,9459.597898,-450.7770284,-450.7770285,5.882811843
5884,-15.53883884,420.9611612,-1878.068412,-15.538839,87.03344274,-882.9899606,1412.308108,-1968.341502,-882.989652,-31.42491279,-1468.212412,439.5875876,-547.7363342,-547.7363342,-547.7363342,-1149.367668,3349.732332,3010.343202,-2028.964204,447.3612868,-39.23003003,628.36997,-1952.321852,-39.23003042,130.1006005,-987.4108667,9560.151852,-484.8793261,-484.8793262,5.896468142
5885,-21.64744745,439.8525526,-1754.658703,-21.64744767,82.82859355,-887.9988779,1432.782382,-1968.341502,-887.9987553,1.210501587,-1654.506454,245.8041041,-572.913183,-572.913183,-572.913183,-704.0820821,3182.817918,3291.428109,-1584.443148,566.2984168,-147.149817,255.7165165,-1952.388513,-147.1497648,9.779778426,-998.1511593,9227.826226,-621.7710951,-621.7710952,5.94618528
5886,-323.4827828,154.0172172,-1796.484981,-197.1490267,-50.59124307,-2046.564693,414.2068068,-1968.341502,-1310.673606,-508.7005591,-1634.302997,313.2257257,-654.7845655,-654.7845655,-654.7845655,-488.2444444,3480.755556,3232.971295,-420.0553393,1469.885138,-654.3987711,205.132032,-1545.172353,-404.1174673,-132.2011348,-1554.946332,7864.518318,-725.9117338,-725.9117337,6.032242463
5887,-360.5891892,167.7108108,-1497.540392,-211.6644993,-75.7496665,-1647.095512,428.1297297,-1968.341502,-1021.320084,-455.6855983,-2380.392666,61.56336336,-755.1189708,-755.1189708,-755.1189708,-1238.747648,4088.752352,3301.098889,-561.3907011,1668.541983,-827.8351351,204.7648649,-1952.571073,-533.4481695,-247.6871929,-1459.661062,6045.441542,-629.8039421,-629.8039424,6.177512667
5888,-184.4025025,373.4974975,-2949.844119,-84.72151453,71.46147813,-962.3680143,463.7466466,-573.2546721,-583.7041411,-259.6261873,-2396.13211,23.73943944,-809.7620584,-809.7620584,-809.7620584,-2366.743243,2958.456757,3320.135683,-1463.253431,1067.295057,-428.1263263,592.8736737,-1952.558873,-268.2100615,47.04495026,-1740.232657,5659.371171,-820.340658,-820.340658,6.15048299
5889,-15.26516517,560.1348348,-2134.950577,-15.26516532,151.558209,-663.5985062,324.6990991,-1554.809224,-481.865066,-209.7952024,-2382.77027,7.72972973,-829.7170419,-829.7170419,-829.7170419,-2007.041742,3052.658258,3338.803426,-1662.669669,1033.213391,-502.1408408,416.6591592,-1952.353619,-333.6009888,-23.77632511,-1803.063078,5815.334935,-804.6762435,-804.6762435,6.114352725
5890,-27.18618619,478.3138138,-2444.643195,-27.18618646,98.18058166,-486.8028812,1133.953854,-1968.341501,-213.4554702,212.7765548,-2092.805706,393.3942943,-850.6045019,-850.6045019,-850.6045019,-1929.07007,3107.02993,2952.017679,-1865.564418,524.0338245,-616.0329329,940.8670671,-1049.481605,-421.3113406,124.6858443,-1732.847826,6054.101802,-792.9693845,-792.9693838,6.119037496
5891,-52.26456456,386.6354354,-1930.665026,5.955304224,109.5464663,-1068.795429,1191.156256,-727.0245938,-560.269285,-24.94216143,-1847.981982,284.718018,-851.5369772,-851.5369772,-841.2459919,-1916.90991,2940.79009,844.1615522,-1353.630461,639.9077511,-617.1333333,1024.866667,-368.8542314,-271.9328994,228.3279089,-1647.706442,6447.703604,-788.4226736,-788.4226729,6.09568818
5892,-61.51111111,377.6888889,-891.4547407,-9.669623181,81.49972496,-389.7515679,2123.691792,-988.4322515,10.21868263,499.580757,-1578.680163,519.2872873,-845.0096467,-845.0096467,-713.3348157,-2151.754354,2955.845646,76.74485024,-1727.745128,93.14159678,-616.2900901,1170.20991,-306.3321554,-333.4320031,138.9954635,-2278.528422,6571.821922,-800.204373,-800.204373,6.104167328
5893,-61.44654655,376.8534535,-1819.721408,-18.90738322,73.34381797,-361.9440173,2299.830831,-900.5509168,-20.44119792,519.4945972,-1587.625419,506.9884885,-857.3183278,-857.3183278,-772.5296739,-1817.244244,2880.955756,1846.791024,-1605.895558,174.2904572,-518.3907908,1046.309209,-1113.78857,-299.2585206,107.3905693,-2241.752544,7100.679379,-796.658373,-796.658373,6.096131484
5894,-59.82972973,428.9702703,-2086.644539,-6.809084794,87.8426715,-276.4888122,2514.449249,-1744.413201,104.5913546,575.8465753,-1379.644803,497.4912913,-842.771704,-842.771704,-633.7440555,-1964.565365,3117.334635,3173.449141,-1878.678374,-43.73090148,-581.2234234,1187.276577,-1396.820771,-311.615304,110.2924974,-2142.366408,7350.359259,-787.748946,-787.748946,6.076100146
5895,-60.27547548,448.8245245,-1822.42674,-60.27547608,108.0230565,-945.2461673,1335.32983,-1968.341502,-945.245928,-34.15461024,-1441.913719,420.1331331,-819.2733114,-819.2733114,-625.8331261,-1340.463964,3884.436036,1201.581556,-1831.991115,504.8329156,-589.9231231,1062.276877,-310.884098,-589.923129,148.680166,-2104.856668,7552.837938,-796.023561,-796.023561,6.094696693
5896,-85.84704705,533.152953,-1537.924349,-85.84704791,100.5631421,-378.6333481,1214.946246,-869.4847196,-378.6331044,174.8654862,-1817.034632,228.7966967,-821.6977496,-821.6977496,-821.6977496,-671.4750751,3799.324925,577.0155179,-2190.787972,461.5304323,-350.351952,1041.148048,-1273.683469,-350.3519555,190.1391465,-2051.614104,7624.90991,-788.7825501,-788.7825495,6.156666642
5897,-36.77107107,563.9289289,2182.156524,-36.77107144,207.9460176,-1009.444585,621.8454454,-1968.341502,-901.3238328,-167.2199598,-1941.583513,266.2945946,-860.115756,-860.115756,-860.115756,-1655.997698,3283.902302,-1145.093225,-1890.314249,990.6261395,-433.2360897,265.9536537,-1952.288948,-383.5772058,-48.51642977,-2107.190051,7527.862462,-814.2025592,-814.2025586,6.187797041
5898,-22.37897898,708.621021,-1289.5118,-20.9391214,259.6583128,-1600.068278,383.1887888,-1968.341502,-1003.373941,-454.4571025,-1400.567801,313.5374374,-829.5305464,-829.5305464,-461.70458,-2334.476577,2819.123423,2154.367508,-1664.225033,906.979373,-534.593994,208.706006,-1952.598096,-330.5593882,-134.346448,-2067.815195,7034.225826,-836.073087,-836.073087,6.187478426
5899,-1282.704805,171.0951952,-2100.018414,-792.4338283,-243.2143653,-1765.941156,72.51561562,-1968.341502,-1136.738942,-625.480373,-1525.718523,312.9567568,-800.2508043,-800.2508043,-477.4655077,-1578.566466,2958.433534,3346.943291,-436.578161,1848.720258,-791.7413413,177.1586587,-1952.84847,-560.7172045,-352.7286287,-1609.197282,7394.945245,-814.951497,-814.951497,6.137973409
5900,-1041.4999,173.5001001,-1680.770017,-778.8228241,-440.8501193,-1768.890954,352.6318318,-1968.341502,-937.0614946,-290.3327383,-1460.623702,429.2218218,-785.144695,-785.144695,-399.1660954,-1022.151251,3781.248749,3337.287256,-256.4751631,1629.734481,-703.297998,166.702002,-1952.986432,-530.5703679,-362.5684638,-1491.208113,7629.034835,-809.946531,-809.946531,6.12643022
5901,-510.6492492,582.0507508,-2819.755728,-446.4807238,-64.11721773,-1528.058431,153.1911912,-673.2131479,-1099.48323,-617.691804,-1512.928678,402.0297297,-756.2379416,-756.2379416,-546.4315114,-612.3221221,3896.477878,3336.150051,-478.0808934,1539.43063,-500.346025,213.9810811,-1953.029215,-345.4437334,-173.4520222,-1161.756519,7811.867968,-813.062379,-813.062379,6.133608009
5902,-229.6931932,559.0068068,-2140.714617,-223.7677868,-1.079170972,-1004.66587,546.7828829,-1890.61784,-798.5985639,-421.9793019,-1142.987268,666.0237237,-729.5691321,-729.5691321,-267.3203356,-1009.012412,4488.187588,3333.786132,-1111.945422,1006.398787,-453.5585586,201.9414414,-1474.14464,-370.7655373,-205.2994112,-857.1431719,8420.724324,-804.469134,-804.469134,6.113879735
5903,-164.4898899,671.8101101,-2609.099706,-164.4898915,22.67898923,-777.2118252,685.7486486,-1481.192539,-777.2116081,-199.8901529,-1206.695405,862.8898899,-705.1382642,-705.1382642,-338.8042167,-489.8184184,4496.381582,3318.307302,-1757.430436,682.7668616,-299.0575576,307.1424424,-1843.25497,-299.0575606,-70.0965505,-628.5654967,8167.83003,-775.720608,-628.5643394,6.049417087
5904,-64.89059059,495.9094094,-2117.787461,-64.89059124,53.68452662,-1202.467668,1966.032332,-1968.341502,-1202.46768,-178.0776062,-1013.718126,1108.573173,-611.7041804,-611.7041804,-184.6458386,-555.6254254,4571.474575,3305.465445,-1540.794451,343.7557846,-222.1622623,626.2377377,-1612.957345,-222.1622645,52.28921341,-460.9352524,8069.246947,-739.964028,-460.934129,5.972541157
5905,-62.83493493,616.1650651,-1280.893374,-62.83493556,47.00901687,-738.6319656,2192.45005,-1962.935989,-738.631808,63.47075866,-933.5428943,1121.274875,-542.5322513,-602.7524117,-209.2063302,-573.1131131,4429.386887,3298.577796,-1268.069387,106.6233601,-161.4996997,702.6003003,-1678.735166,-161.4997013,73.70688364,-129.8192808,8430.654855,-731.0092575,-129.8186567,5.953757118
5906,-52.3009009,604.9990991,-803.0484785,-52.30090142,46.94934645,-624.0075358,2195.514014,-1968.341502,-624.0074204,102.3880112,-822.1809991,1042.090591,-602.3794218,-602.3794218,-183.8126783,-623.2963964,4422.503604,3295.345548,-1217.791987,41.92860252,-60.84900455,447.226026,-1776.749063,-60.84895377,71.87782662,0,8488.389189,-714.324609,39.31591018,51.8552493
5907,-49.31101101,655.388989,-749.8823887,-49.3110115,51.0288971,-630.7896724,2050.467568,-1968.341501,-630.7894621,118.4073071,-880.3940288,1004.828529,-599.0225082,-599.0225082,-233.9818978,-565.4740741,4195.325926,3295.058586,-1115.479945,200.4464511,-200.310254,232.1136136,-1952.287002,-200.310161,-55.02121458,-0.315749468,8454.198799,-695.4879735,-0.314923801,5.879247719
5908,-136.5089089,543.6910911,-1760.214096,-136.5089103,49.30049567,-724.1305408,1831.630631,-1968.341502,-688.9931539,54.48580195,-587.222229,865.8364364,424.1904874,-561.8285106,-21.65672935,-830.098999,4062.801001,2975.933684,-1430.055785,149.9360584,-322.84916,192.366967,-1952.322155,-315.2230251,-153.0698467,-47.13656801,8411.483584,-697.2827265,-47.13575239,5.883012348
5909,-183.1556557,464.5443443,-226.9959595,-136.8199602,38.01978618,-822.2275881,1437.897197,-1968.341502,-583.3714211,26.31751074,-653.3357865,852.0713714,-406.0046669,-455.3553087,51.908946,-1052.571572,3246.328428,2146.085764,-1350.654007,94.84929083,-295.3885253,158.636036,-1775.036653,-249.3936909,-131.5984862,0,7996.46016,-708.163992,13.17648935,13.17648939
5910,-284.9123123,579.1876877,-352.1637834,-69.99818861,93.49794086,-1436.492966,339.7960961,-1968.341502,-912.137485,-596.731524,-673.09213,544.5588589,902.9500776,-178.9703516,120.6575475,-1460.903403,3235.896597,1378.855939,-699.4719247,668.5144626,-562.3426788,160.4462462,-1952.454216,-330.1027332,-192.0987416,-491.9325293,7808.703504,-756.7650975,-491.9315019,6.008207649
5911,-295.2756757,624.0243243,-949.8882211,-73.75926372,119.0955154,-1775.88482,172.3299299,-1968.341502,-1057.619719,-659.958361,-1084.426141,367.3615616,-739.5953979,-521.0095327,-205.0963525,-1336.615315,3437.584685,3301.815067,-432.7652827,1105.768148,-757.3006006,178.8993994,-1952.54979,-430.6543475,-248.8399376,-940.1439638,7313.326426,-818.7934575,-818.7934575,6.146883031
5912,-66.21691692,787.8830831,-1727.024847,-60.94295046,153.012228,-1663.034851,724.3426426,-1925.819179,-934.6027038,-483.8795984,-1588.295232,482.7753754,-833.2604498,-833.2604498,-617.8518399,-1676.47998,3341.82002,3322.438579,-651.1013424,1027.404154,-339.1836837,547.6163163,-1260.186732,-151.1695878,37.32750851,-1223.034416,6953.110811,-841.7122515,-841.7122515,6.200912055
5913,-54.43693694,867.3630631,-1393.228549,36.58748654,226.2155339,-1145.541998,1166.884685,-1968.341502,-451.5506929,14.36323962,-2053.065966,350.134034,-841.2797433,-841.2797433,-841.2797433,-1660.941942,3213.258058,3343.146218,-959.1457424,613.3820493,-468.4284284,965.2715716,-1326.227822,-196.2578126,97.33113623,-1106.97536,6904.236537,-839.739801,-839.739801,6.1962029
5914,-41.95565566,578.6443443,-750.8547268,-23.20288271,106.1797122,-1058.116395,1543.53964,-1882.668022,-349.5920988,153.4851697,-1991.71952,308.2804805,-843.3311894,-843.3311894,-843.3311894,-1528.526827,3298.073173,2348.23069,-937.7622987,552.7990768,-436.2946947,1091.205305,-1275.446848,-166.1814761,140.4100979,-1178.242073,7116.868468,-830.698632,-830.698632,6.174760326
5915,-43.79419419,476.3058058,-2205.776847,-16.2836081,86.5189214,-1050.766915,1818.06036,-1377.611993,-390.8546734,199.7439714,-1908.296997,334.903003,-844.6366557,-844.6366557,-844.6366557,-1462.747147,3151.052853,3027.702389,-1010.395882,495.9118868,-417.8768769,1218.123123,-1020.522638,-186.6118278,169.9769066,-1068.07546,7149.012713,-834.168039,-834.168039,6.182960841
5916,-13.84264264,485.7573574,-1049.223804,-13.84264278,94.92284595,-1053.654593,1625.739339,-1856.426726,-468.4304179,81.20861507,-1858.996597,463.2034034,-850.6045019,-850.6045019,-850.6045019,-1444.019019,3526.780981,2815.53627,-977.5034515,612.0107484,-507.0945946,1284.705405,-1568.007105,-236.8628116,172.7959723,-861.7289993,7017.559459,-844.377114,-844.377114,6.207292055
5917,-42.68408408,481.8159159,-2147.838797,-27.90964864,82.9827235,-310.4537377,2351.25015,-1223.780921,89.60778152,555.6381628,-1922.224525,554.9754755,-859.3697751,-859.3697751,-859.3697751,-1656.354655,3221.045345,2697.856044,-1471.258069,179.1584874,-514.3847848,1372.715215,-1024.907558,-305.7878984,145.5659734,-654.742402,7219.276677,-834.636795,-654.7414436,6.184071472
5918,-52.19159159,484.3084084,-996.3563554,-15.40148981,120.483101,-591.0231413,2030.075676,-1162.830898,-360.7708636,300.2992009,-1902.497297,428.4027027,-837.3633443,-837.3633443,-837.3633443,-879.2489489,3928.051051,1767.313738,-1160.696934,407.7304929,-507.7153153,1323.484685,-1274.110939,-457.9416659,113.3448566,-602.3481601,7426.798799,-838.463436,-602.3469846,6.193161576
5919,-72.5987988,675.5012012,-1186.169017,-72.59879953,101.2667247,-938.158769,1753.423624,-1531.206897,-922.0134006,82.06481457,-1663.851852,578.1481481,-818.3408361,-818.3408361,-816.6150249,-356.9352352,4208.564765,1933.917144,-950.8530111,533.4780245,-380.4036036,1699.596396,-871.15661,-380.4036074,205.1891311,-886.0788071,7479.071772,-851.6198535,-851.6198535,6.22473505
5920,-74.87627628,688.5237237,-1013.26954,-68.5112812,145.6319233,-1211.841311,1399.552853,-291.0986587,-702.8202156,-67.03218927,-1634.283116,428.436036,-817.7813507,-817.7813507,-766.3713435,-845.4525526,3855.147447,-495.0317361,-996.831899,493.0002172,-250.3,1352.2,21.4999398,-162.7105027,299.4629988,-1229.071027,7792.638739,-840.1000995,-840.1000995,6.197062266
5921,-67.4966967,787.5033033,1750.955121,-13.79957861,264.5046242,-1206.280427,457.2522523,-1968.341502,-779.1338935,-413.8987619,-1519.488147,403.6444444,-842.5852084,-842.5852084,-655.1938217,-1370.285385,3472.514615,-39.55944777,-866.8167859,971.6211568,-618.1287241,321.1573574,-1631.154058,-309.0876472,-48.50676668,-1310.811411,7426.295796,-828.8199315,-828.8199315,6.170334121
5922,-676.209009,322.390991,-1424.238322,-356.4818296,-84.84532462,-1184.057679,15.93163163,-1968.341502,-652.0858852,-331.2096624,-1631.868054,5.06966967,-823.7491957,-823.7491957,-683.9731736,-2283.393794,2721.706206,3356.887942,-886.9940408,1293.503688,-832.9080776,34.16476476,-1952.777877,-348.5903188,-63.21537653,-1390.594585,6884.78969,-823.2457185,-823.2457185,6.157260907
5923,-1303.251752,159.0482482,-1516.121452,-808.2024528,-334.0275128,-1527.937619,51.75645646,-1968.341502,-1111.924106,-846.4718718,-1629.093991,15.18738739,-789.2475883,-789.2475883,-789.2475883,-1831.172973,3405.827027,3351.945151,-48.71903241,2344.104751,-642.5927101,22.07507508,-1952.877742,-362.484418,-187.4212084,-1229.497315,6979.813814,-807.836211,-807.836211,6.121584612
5924,-989,8.8,-1461.654031,-640.4751917,-328.1885871,-1772.477604,74.90810811,-1968.341502,-1190.258239,-796.5278738,-1647.459938,0.875675676,-771.5305464,-771.5305464,-771.5305464,-1538.569369,3779.730631,3341.042039,41.53100923,2418.545041,-715.703877,74.1954955,-1952.935356,-486.333938,-332.8318531,-1222.315591,7165.272573,-821.139687,-821.139687,6.152344825
5925,-732.4837838,108.8162162,-1376.12882,-603.6848128,-315.7161065,-1413.905503,137.702002,-1968.341502,-929.771956,-456.6287547,-1609.72552,9.246946947,-744.8617358,-744.8617358,-744.8617358,-651.6189189,3809.081081,3340.646286,-192.0067299,1954.831575,-670.0787354,99.17177177,-1952.924653,-471.4786864,-278.3220747,-1128.031116,7102.927928,-837.1159935,-837.1159935,6.189955961
5926,-66.51151151,881.4884885,-1503.12023,-66.51151218,101.1563397,-1086.395086,279.2622623,-1968.341502,-1086.395015,-496.5570552,-1825.233069,249.4055055,-700.1028933,-700.1028933,-700.1028933,-618.174975,3697.725025,3334.305112,-940.8846358,1228.78254,-313.7448448,414.2551552,-1952.813033,-313.7448479,-6.903015896,-1048.408174,7342.198498,-792.582954,-792.582954,6.086940379
5927,-263.2161161,662.4838839,-1995.788738,-202.4600258,51.97118677,-1136.158491,657.9825826,-1968.341502,-749.3617943,-333.5296148,-1485.672694,439.4371371,-659.0739555,-659.0739555,-659.0739555,-1473.374174,3823.925826,3317.471537,-1225.708846,1066.299361,-366.1374374,438.7625626,-1556.053107,-234.0509166,-13.48446176,-1114.27468,7002.516817,-749.1828945,-749.1828945,5.992011683
5928,-45.27697698,1033.623023,-1198.440112,-45.27697743,90.00973443,-993.7832772,911.85996,-1675.25048,-539.3546454,-212.1483672,-1466.546956,529.1863864,-615.9935692,-615.9935692,-615.9935692,-1049.281782,4282.218218,3304.844238,-511.9002835,1019.792092,-530.7565566,427.4434434,-1795.864061,-383.8205383,-176.4230216,-1564.610678,8735.828228,-712.448973,-712.448973,5.914824873
5929,-12.22582583,1066.174174,-800.7936856,-12.22582595,54.17836292,-663.6751435,886.3590591,-1968.341502,-273.531832,-63.85834196,-1483.819157,536.8417417,-605.9228297,-605.9228297,-605.9228297,-1011.856957,4365.543043,3297.820946,-350.673798,800.0801663,-491.3312312,627.2687688,-1344.976131,-279.9994124,-89.04157992,-1591.98606,9125.303704,-680.9716657,-680.9716655,5.921980196
5930,-17.61781782,1028.882182,-410.1884506,-17.617818,90.30096899,-589.4144937,902.7834835,-1968.341501,-191.2471158,-27.2047097,-1594.539239,510.9607608,-610.025723,-610.025723,-610.025723,-715.9165165,4615.083483,3294.514347,-85.04033016,929.585318,-673.7734735,451.2265265,-1487.891333,-439.7741475,-285.0667121,-1456.16141,9208.592793,-620.2859373,-620.2859374,5.891992724
5931,-15.56286286,1069.537137,116.7401293,-15.56286302,110.276073,-637.3692142,855.2877878,-1968.341502,-221.2110814,-63.39207343,-1549.743243,506.9567568,-607.7877814,-607.7877814,-607.7877814,-665.2574575,4703.642543,3293.313428,34.24695231,1011.168981,-792.3447447,427.8552553,-1952.341248,-502.8061568,-3.50E+02,-1409.766353,9218.403604,-643.2409151,-643.2409152,5.87366312
5932,-62.34414414,971.5558559,146.996409,6.78025917,147.0198011,-596.2840053,978.5346346,-1968.341502,-147.5158694,16.88408974,-1566.748949,475.4510511,-608.1607713,-608.1607713,-608.1607713,-928.9693694,4556.530631,3292.42799,-72.45855404,898.9114567,-807.3538539,317.8461461,-1952.330804,-486.1425489,-358.1501561,-1435.555138,9201.075175,-676.4209425,-676.4209425,5.839253492
5933,-153.2705706,738.1294294,241.5128816,43.15894377,152.8691385,-759.7755237,799.880981,-1968.341502,-218.5106431,-35.87219515,-1688.437938,382.6620621,-626.4372986,-626.4372986,-626.4372986,-1186.257658,3910.642342,3290.836537,-41.76697631,905.3802276,-819.983984,348.316016,-1952.378076,-448.1858265,-2.99E+02,-1306.021639,8758.57027,-672.438663,-672.438663,5.830900497
5934,-241.4558559,503.3441441,91.77959376,15.37325816,127.480509,-1504.159315,78.77047047,-1968.341502,-835.4134701,-607.6600056,-2052.060998,35.08448448,-697.1189708,-697.1189708,-697.1189708,-1063.936036,3964.063964,3292.848564,394.9873386,1495.996585,-691.1072072,231.4927928,-1952.492348,-319.7016056,-194.1628433,-1999.373607,7776.951351,-704.157201,-704.157201,5.897432117
5935,-480.9698699,119.7301301,358.6616167,-240.5133977,-169.7569784,-1223.798372,79.94264264,-1968.341502,-670.7334638,-526.2652884,-2148.80579,178.1204204,-790.5530546,-790.5530546,-790.5530546,-1094.331431,4663.068569,3300.854881,811.7756951,1896.447995,-809.6509321,169.8007007,-1952.564807,-376.974716,-265.7309646,-1846.789145,6192.687387,-713.2791947,-713.2791951,6.05689346
5936,-393.4522523,609.2477477,770.8115373,-136.4995411,-30.33713328,-1242.053837,132.1048048,-1968.341502,-638.9325188,-533.0257484,-2432.031331,0,-830.8360127,-830.8360127,-830.8360127,-1144.42973,4851.77027,3319.387944,1004.931294,1773.149432,-624.9968969,191.5031031,-1952.397401,-290.0568887,-231.2265709,-2053.983604,6130.780681,-713.7694653,-713.7694658,6.105509443
5937,-21.44464464,1152.955355,-1756.161289,8.43355618,81.02175819,-630.0328873,312.1321321,-146.0622168,-306.2054634,-270.5993602,-2522.232184,0,-845.0096467,-845.0096467,-845.0096467,-889.0118118,5181.188188,3337.166365,710.976234,1142.607798,-439.2369369,930.1630631,-893.1573322,-47.88560616,16.77608956,-2134.381927,6174.704505,-759.285942,-759.2859421,6.143961071
5938,-14.91821822,993.0817818,-519.4408683,6.318724698,55.03534665,-502.1577014,538.2985986,-852.245206,-154.9421738,-122.0421774,-2652.296296,83.5037037,-863.6591639,-863.6591639,-863.6591639,-612.972973,5514.727027,3340.07741,629.3953495,995.9539713,-412.587988,1080.512012,-1303.360312,1.04093388,54.86184433,-2138.254489,6041.515415,-690.1308427,-690.1308427,6.117182049
5939,-16.21681682,1004.183183,-407.6620266,12.04671107,74.51704164,-522.1406271,753.0468468,-1473.267205,-106.0234281,-51.45219088,-2446.404204,236.3957958,-878.7652732,-878.7652732,-878.7652732,-642.3620621,5201.437938,3336.518035,419.6306038,863.9922357,-433.7950951,1391.104905,-919.3943047,17.72853702,107.0575646,-2307.160049,6218.118018,-451.9223489,-451.922349,6.120740329
5940,-44.98068068,1203.319319,-1721.076759,-22.0517876,111.7933572,-443.0066469,617.2846847,-689.411426,-126.7286265,-46.92859029,-2191.37988,415.9201201,-862.3536976,-862.3536976,-862.3536976,-1122.422322,4245.677678,3335.647535,-5.023445019,671.9152881,-268.3288288,1742.271171,-838.1301308,48.14986259,235.9622634,-2037.558898,6335.627628,-375.6001412,-375.6001413,6.167352951
5941,-42.13103103,1245.168969,-949.3024682,-42.13103145,121.5787459,-427.7529226,703.9953954,-1420.189806,-105.8571612,-1.287997636,-2127.297297,507.6027027,-863.8456594,-863.8456594,-863.8456594,-1026.237037,3955.862963,3332.460422,-158.7342888,583.8753822,-294.4159159,1912.784084,-1059.836709,14.43914706,267.3700258,-1790.583802,6635.764164,-314.7079606,-314.7079606,6.133626397
5942,-41.38688689,1345.713113,-1474.791988,-41.3868873,150.4949927,-379.8059732,737.3936937,-1452.931024,-117.0708876,52.79973471,-1974.116917,588.7830831,-857.1318323,-857.1318323,-857.1318323,-1278.924124,3672.675876,3011.679469,-698.400608,464.0825174,-349.1793794,1747.720621,-993.2209437,-87.50654368,293.3082812,-1836.161581,6755.991892,-258.3038487,-258.3038488,6.14634327
5943,-37.65675676,1147.443243,-1708.51761,-37.65675714,145.4606666,-427.5530549,751.1946947,-691.5793151,-154.2130072,51.84619508,-1839.676218,449.3584585,-836.6173634,-836.6173634,-836.6173634,-1049.904905,3518.795095,2934.462159,-614.5009487,597.3707758,-452.1972973,1013.602703,-1409.478206,-135.1911696,145.1576036,-1933.693276,6967.191892,-269.2374669,-269.237467,6.146739174
5944,-29.76576577,1190.734234,110.9329422,-29.76576607,229.7921843,-575.1887898,600.7841842,-1968.341502,-272.7492015,-60.68403772,-1777.592182,430.6219219,-834.3794218,-834.3794218,-834.3794218,-1309.053153,3625.346847,2350.902124,-646.0993133,779.3003749,-620.9369369,663.3630631,-1636.025814,-317.0858138,-6.468310467,-2464.489897,6816.490891,-276.2598371,-276.2598372,6.155431447
5945,-125.4206206,1222.479379,1214.348827,-11.2634214,361.2139942,-1182.6374,361.2654655,-1968.341502,-681.5540019,-405.4421955,-1781.87099,307.5565566,-866.2700966,-866.2700966,-866.2700966,-1643.822222,4419.677778,1202.2617,-536.9790995,1257.689874,-775.570971,212.829029,-1952.117763,-414.6163703,-217.6123603,-2392.763792,6466.239239,-248.3925164,-248.3925164,6.142475506
5946,-525.0342342,562.0657658,-1030.04405,-329.3510096,13.6339502,-1383.889265,247.9016016,-1968.341502,-779.0367235,-450.6214937,-1770.464518,67.53093093,-845.7556265,-845.7556265,-845.7556265,-1729.053153,4207.746847,3339.289562,-403.0021071,1588.397357,-680.4870738,31.11741742,-1952.56588,-340.4708627,-160.7296477,-2265.925422,6012.965866,-233.3845237,-233.3845239,6.110805484
5947,-623.4436525,194.4855856,-1341.875817,-376.986306,-190.9663711,-1334.081614,82.06966967,-1968.341502,-876.0153493,-522.3954367,-1629.062719,101.1084084,-804.5401931,-804.5401931,-804.5401931,-1181.207207,4915.192793,3337.865853,-495.4676164,1948.461399,-610.0933247,14.97447447,-1952.841995,-416.0165175,-269.1678579,-2220.31286,6147.393694,-223.2114812,-223.2114813,6.126148477
5948,-347.2723724,120.3276276,-1427.347296,-250.4448569,-140.04698,-1596.426653,107.4998999,-1968.341502,-1015.064277,-535.1652383,-1645.9169,141.0503504,-783.2797433,-783.2797433,-783.2797433,-1156.618819,4888.581181,3335.440819,-592.9420279,1837.518548,-597.5384155,62.22702703,-1952.98262,-391.4778641,-223.8083969,-2258.103316,6230.243644,-259.4258191,-259.4258192,6.144972497
5949,-128.8578579,1038.942142,-1818.228752,-128.8578592,128.71046,-1476.16559,308.2118118,-1968.341502,-1034.982268,-632.1556331,-1414.376262,165.1323323,-750.829582,-750.829582,-535.1899691,-839.5134134,4940.086587,3338.117938,-767.2337874,1343.696156,-532.1525526,336.8474474,-1684.019845,-389.0650188,-174.6208846,-2119.889191,6313.875475,-231.8557346,-231.8557347,6.131729357
5950,-49.96896897,1278.931031,-2199.946487,-49.96896947,42.31997413,-1332.240195,899.6154154,-1968.341502,-1055.354214,-406.4344271,-1034.483007,565.4261261,-709.6141474,-709.6141474,-288.213027,-1024.240641,4614.359359,3335.08384,-1042.184235,842.5812892,-424.9495495,467.8504505,-1452.563786,-386.284386,-84.4243522,-1883.439786,6548.219219,-259.2999549,-259.2999549,6.092496895
5951,-109.3512513,1128.148749,-2464.625242,-109.3512524,64.39453445,-1182.051045,1023.341742,-1968.341502,-757.7286786,-315.017683,-805.6276809,785.2054054,-674.3665591,-453.5946373,-83.91297361,-1765.323423,5260.676577,3316.961289,-1776.093708,480.8223214,-370.8318318,502.7681682,-1346.437867,-256.8344847,-55.12741897,-1142.230549,7625.604705,-289.5101438,-289.5101438,5.987721475
5952,-47.09009009,1109.80991,-2441.48085,-47.09009056,71.83410803,-1297.061431,1655.100901,-1536.579551,-866.1774719,-155.2359436,-1431.502553,627.0305305,-624.3858526,-624.3858526,-601.4705417,-1386.147748,4946.852252,3304.078189,-1438.163882,711.5136156,-243.7156156,962.2843844,-1640.867208,-214.0551324,72.24317189,-2043.988718,8869.0004,-376.3763548,-376.3763549,5.907763394
5953,-19.2980981,1043.601902,-1400.308741,-19.29809829,46.63244355,-1221.807636,1858.636637,-1968.341502,-961.1577841,-152.483373,-1344.715534,664.8810811,-607.974277,-607.974277,-578.6488979,-1142.347247,5614.252753,3297.175334,-1319.048535,688.5551795,-96.65945946,976.2405405,-1952.393637,-96.65946043,91.67943663,-1976.011872,9565.730631,-419.8687951,-419.8687951,5.908304507
5954,-16.69279279,1004.807207,-1942.643131,-16.69279296,38.50517287,-915.2498666,2039.517017,-1733.653427,-915.2495445,14.96147475,-1208.21258,860.0363363,-604.2443735,-604.2443735,-440.1558984,-1158.328829,4546.171171,3294.551731,-1510.074091,401.3820921,-98.17227227,681.1277277,-1745.786137,-98.17227325,71.89232672,-1728.386987,9799.613013,-481.1190082,-481.1190083,5.867457738
5955,-26.95105105,965.8489489,-1951.826698,-26.95105132,27.56308269,-902.0907173,1919.175976,-1968.341502,-902.0906035,-69.55169213,-1090.407823,1120.942042,-597.5305464,-597.5305464,-266.6833924,-928.0279279,4197.972072,3294.111429,-1454.171585,361.5976428,-164.8703163,601.6675676,-1621.010104,-164.8702573,31.43529234,-1510.981982,9934.018018,-506.8744363,-506.8744364,5.800019438
5956,-125.327027,747.972973,-2334.42263,-125.3270283,95.74305845,-666.3951124,1624.855856,-1968.341502,-666.3948832,-40.12991345,-926.8554628,1345.378979,-367.1572867,-596.4115756,-87.1460769,-969.629029,4693.870971,3292.969861,-2063.162173,155.9706327,-256.4920237,518.8485485,-1952.304319,-256.4918882,-45.04772391,-1748.332432,9972.867568,-457.588165,-457.5881651,5.798031147
5957,-273.5018018,707.3981982,-2422.568238,-273.5018045,-6.278399749,-955.5798378,1435.254254,-1458.806003,-955.5795446,-188.9321334,-866.3897832,884.7528529,2034.67987,-621.2154345,45.18392973,-922.2021021,5497.197898,262.8232766,-2208.323154,224.2709988,-176.9124413,485.2432432,-1952.389048,-176.9122976,6.256474453,-1579.675436,9164.587387,-455.9996496,-455.9996497,5.839443715
5958,-370.4794795,517.7205205,-2667.843937,-353.213556,-33.18469188,-1840.808004,710.5540541,-1968.341502,-1611.470149,-792.6609487,-944.8511107,950.6576577,1865.657938,-665.6193983,324.7760424,-1096.982482,5246.817518,828.214726,-1811.668398,694.0996468,-431.8925926,492.3074074,-1952.489748,-394.0547231,-94.31795768,-571.8320027,7501.988589,-499.2320241,-499.2320242,5.933994028
5959,-200.6429429,761.5570571,-2902.729148,-200.6429449,47.65286803,-1837.80371,1010.125425,-1968.341502,-1837.803613,-613.7377549,-1052.89787,527.2545546,1918.934479,-790.7395502,272.893906,-1387.166667,4562.333333,-84.92038898,-2575.481504,392.5417952,-299.4451451,543.6548549,-1952.59945,-299.4451481,-7.110059369,-1447.091635,5984.034334,-514.96022,-514.9602201,6.059808537
5960,-137.1432432,1261.156757,-3059.199269,-137.1432446,17.38284663,-935.4649419,870.6142142,-1968.341502,-935.4647484,-246.0144485,-999.1686484,331.3171171,2044.749964,-829.9035374,331.3171204,-2276.152853,3768.447147,-816.6945715,-3078.58213,-239.3954185,-171.7672673,1069.632733,-1952.600012,-171.767269,64.97387325,-1742.93675,5671.058458,-502.2920195,-502.2920195,6.101987832
5961,-18.47597598,1294.124024,-3165.878009,-18.47597616,-0.4734909,-337.5667534,1409.13964,-1968.341502,-337.5664738,208.0807305,-720.4724896,394.4463463,1932.531896,-720.4719906,394.4463502,-2643.16006,3638.03994,-2353.090429,-3074.865024,-896.5274211,-136.5561562,1119.043844,-1952.349581,-136.5561576,83.64334538,-1835.681188,5744.847247,-494.8919687,-494.8919687,6.113595718
5962,-53.06186186,1354.338138,-3197.025881,-53.06186239,-21.0133439,-473.7277835,1625.833934,-384.4381812,-473.7274848,302.2628639,-700.9967689,644.6289289,1841.431064,-700.9962188,644.6289353,-2344.818719,3223.681281,-2804.932749,-3074.53729,-1068.335204,-704.0318318,1103.668168,-1882.375585,-704.0318388,-259.4349673,-1853.99541,5923.237237,-500.8807879,-500.8807879,6.10198088
5963,-76.12222222,882.3777778,-3215.387744,-76.12222298,-31.1219575,0,965.8744745,-306.2772234,229.648425,850.6591012,-715.8947535,698.4366366,1811.100606,-715.8944554,698.4366436,-2393.031331,3138.768669,-3075.873344,-3075.885924,-1665.186336,-280.2933934,1172.306607,-1490.770232,-280.2933962,83.37603234,-1934.347059,6119.764865,-486.9898387,-486.9898387,6.077418443
5964,-83.27147147,623.0285285,-3164.809272,-83.2714723,-65.8561086,0,5046.963964,2300.798354,2023.573215,2033.311544,-508.2718916,972.9864865,-384.1889806,-508.2711008,628.0590411,-2422.91982,3204.48018,-3076.592406,-3076.630553,-2664.079191,-5.926826827,369.3731732,-934.1943839,-5.926826886,19.20037266,-1728.026028,6245.115315,-471.6092797,-471.6092797,6.048745542
5965,-8.72E-06,152.4560561,-3143.217609,4.49E-05,3.344509936,0,6901.008108,2299.905647,2288.573012,2232.538225,-102.5251676,1388.25986,-981.1511258,-102.5247839,67.57263132,-2615.500601,3016.099399,-3077.540035,-3077.428295,-3077.387609,0,1055.998799,2245.233841,602.5551963,710.5737238,-1711.306076,6565.457257,-451.6609201,-451.6609202,6.054721913
5966,-50.79379379,880.3062062,-3105.646662,-50.79379331,-50.79379331,0,8053.281982,2298.534796,1983.691527,1978.6357,0,1696.191892,-932.8488742,9.20E-07,9.20E-07,-2300.394595,3643.505405,-3078.286316,-3078.190397,-3078.190854,0,2104.477578,2189.099136,1326.048399,1325.083727,-1602.605098,6901.301802,-417.7693595,-417.7693595,6.038292977
5967,-39.85555556,755.4444444,-3087.68139,-39.85555596,-39.85555596,0,5805.516016,2297.826981,2360.657997,2287.597269,-116.4596105,1440.503704,-449.0635773,-116.458863,-116.4590541,-2155.523423,4037.876577,-3078.707064,-3078.608547,-2908.508851,0,1356.787487,2192.427092,852.3763903,852.3763903,-1963.527596,7287.016216,-393.6450363,-393.6450363,6.066792297
5968,-92.03243243,1040.067568,-2723.896836,-92.03243335,-92.03243335,0,1718.245145,745.1510341,533.7249803,1284.994159,-648.2449093,1302.26006,2044.788932,-648.2442317,774.5130517,-2498.148549,3670.251451,-3079.295846,-3079.16531,-2492.419439,0,671.541041,2008.384537,274.3997133,671.5410477,-2257.368944,6986.197397,-351.5370835,-351.5370835,6.091349651
5969,-171.1244244,903.2755756,-2602.031349,-171.1244261,50.52754306,-7.52E-05,1182.663664,-364.2783729,55.67265845,387.7228326,-1009.3958,887.0201201,2044.784255,-589.8133201,887.020129,-2434.44965,4671.05035,-3003.382829,-3077.482289,-1812.354838,-353.6333333,1627.966667,635.2884909,-353.6333368,196.9213451,-1915.592172,6981.967768,-307.7283458,-307.7283459,6.102859593
5970,-35.28948949,1294.110511,-2317.584097,-35.28948984,95.79548512,-804.1852542,1316.286486,-1050.882463,-667.0321564,58.85135975,-1113.635105,543.2957958,2044.763296,-651.603972,543.2958012,-2484.647347,5029.352653,-3075.575428,-3075.445353,-1313.372345,-277.9717718,1146.328228,467.473267,-277.9717746,148.6449289,-1860.625112,6387.459059,-283.6776646,-283.6776647,6.096809116
5971,-463.5918919,1034.208108,-3049.920904,-463.5918965,-27.3075011,-1110.027104,974.4765766,-1597.963734,-976.5406112,-239.0298464,-1248.877318,506.1127127,2044.744659,-753.8862529,506.1127178,-1889.817618,5323.582382,219.4772699,-2972.711874,-742.4128439,-440.5285285,949.7714715,-1952.898361,-440.5285329,-27.3212535,-1656.220903,6509.652452,-303.1263052,-303.1263052,6.105573511
5972,-467.9826827,1219.317317,-3008.306418,-411.3545038,-51.3433996,-2487.676921,1432.773974,-1964.997604,-1620.129208,-546.4111957,-1213.067452,603.1475475,2044.731246,100.173677,603.1475535,-1896.810611,5529.489389,914.5071743,-2222.856035,-282.0804423,-381.3474474,757.5525526,-1953.006251,-334.6205334,-97.64456999,-1653.600415,6666.89009,-353.8635736,-353.8635737,6.118821422
5973,-91.12162162,1063.278378,-2925.921632,-91.12162253,-72.27447071,-1511.372512,2132.834234,-1765.686653,-1511.372069,-357.9890864,-962.1670544,971.0716717,2044.710624,-762.0192923,971.0716814,-1226.642743,5820.557257,825.3570581,-2303.840424,-396.4380253,-350.7467467,794.4532533,-1953.005475,-350.7467502,-139.7106362,-1420.075522,6735.411411,-438.0372682,-438.0372683,6.119471125
5974,-28.25375375,997.5462462,-2832.333387,-28.25375403,-28.25375403,-1412.164019,2022.566667,-1968.341502,-1412.163747,-531.8788837,-781.2583116,1272.47968,2044.685102,-717.8199352,1198.370695,-1420.077477,5796.122523,624.6474362,-2466.741056,-440.0656348,-293.9333333,746.1666667,-1952.942609,-293.9333362,-73.40260042,-950.4940476,7069.785285,-491.0825707,-491.0825707,6.061289668
5975,-17.66036036,761.2396396,-2691.667466,-17.66036054,-17.66036054,-185.2804267,2364.241241,-1968.341502,-185.2800699,146.7481958,-428.489493,1428.303704,2044.663942,-428.4887837,837.3612307,-620.5617618,6311.238238,922.0475415,-2800.022319,-792.7116365,-354.5592593,799.9407407,-1952.858806,-354.5592628,-249.9042076,-521.6960139,8198.182583,-505.3842391,-505.384239,5.985109396
5976,-38.30498536,410.1600601,-2528.66009,-38.30483804,7.059143446,-216.2852137,2112.596697,-1968.341502,-216.2848903,2.932257977,-43.32564408,2053.040541,2044.650757,-43.32489206,1100.30275,-965.3783784,5803.721622,-30.57169999,-2524.724422,-1028.429365,-121.3196384,613.8970971,-1952.735804,-121.3194407,-39.68302856,-1369.412829,9288.755055,-553.2037934,-553.2037934,5.895424476
5977,-25.0994995,367.6005005,-2441.915865,-25.09949974,12.45018914,-219.3473324,2264.682983,-1968.341502,-219.3470058,-7.95427303,0,2178.416216,2044.6484,41.08040552,1129.142334,-1225.951351,5277.148649,203.6749328,-2202.461756,-987.2215031,-110.3588097,466.878979,-1952.636113,-110.3586275,-45.03515321,-1066.724039,10024.66577,-541.728125,-541.728125,5.892451576
5978,-5.994094094,430.6059059,-2387.203272,-5.994094154,8.810501271,-33.99766906,1248.459359,-1709.230017,-33.99742509,73.52500458,0,2281.315415,2044.646687,209.2826063,1086.508804,-1284.178378,5088.121622,-129.6805022,-2131.853064,-1035.905634,-92.08006796,425.8618619,-1952.570011,-92.07988803,-33.0932988,-936.8210471,10043.01231,-527.1304816,-527.1304817,5.854615158
5979,-3.84E-05,521.6513514,-2346.758006,0.00012944,56.11142803,-15.608778,1205.337538,-1968.341502,-15.60855573,82.23887025,0,2298.268869,2044.633847,155.0093154,1079.576169,-1422.032432,4931.867568,-784.994304,-2166.449509,-1114.109744,-51.46820527,419.1628629,-1202.855325,-51.46804863,-2.570036243,-870.2661033,10030.31101,-518.3609246,-518.3609246,5.809876093
5980,-21.83993994,458.2600601,-2363.401057,-21.83994016,23.93216261,-234.0101115,2426.478378,-1968.341502,-234.0097804,12.3697254,0,2261.853153,2044.628076,146.8478968,1282.567106,-1310.578979,5040.221021,85.71122665,-2394.773018,-1091.85428,-224.3376619,424.7018018,-1952.525217,-224.3374473,-118.8961037,-933.5263951,10082.11081,-494.6836053,-494.6836054,5.814275549
5981,-137.9857806,282.2441441,-2430.691088,-137.9856327,-81.50999366,-251.9751937,2161.177177,-1863.670848,-251.9748684,17.18346295,0,2355.715015,2044.640265,152.3048731,1450.892489,-1057.404505,5879.395495,-321.4087828,-3081.861423,-1398.313512,-321.5876672,380.4526527,-1952.566919,-321.5874599,-210.0418583,-998.2714398,9413.885085,-474.5388537,-474.5388537,5.829029141
5982,-272.8216896,361.078979,-2650.755576,-272.8215456,-92.12346705,-1345.884341,1574.218118,-1968.341502,-1345.884017,-463.5055716,-287.0798639,1637.26026,2044.679082,-287.0792297,1637.260276,-1181.701902,5604.998098,213.0994221,-2890.879369,-732.7757717,-950.7666667,590.9333333,-1952.670177,-950.7666762,-491.2036434,-1906.843694,7841.245946,-469.5200712,-469.5200713,5.922534165
5983,-341.1171946,406.1740741,-2879.436179,-266.0040966,-53.6609886,-2292.359579,681.9355355,-1968.341502,-1897.492475,-790.7259753,-1025.384655,833.7387387,2044.726167,136.7549836,833.738747,-1252.021622,4691.178378,422.6516431,-1871.56953,21.62250506,-1327.083784,435.8162162,-1952.747994,-1213.118262,-600.7620416,-2743.865227,6508.473373,-470.3254592,-470.3254592,6.065386742
5984,-455.0063063,581.9936937,-3028.613168,-455.0063108,-223.4249608,-1032.917083,406.4595596,-1968.341502,-993.3937135,-568.1615498,-854.3717867,954.2666667,2044.755923,-526.8370656,954.2666762,-1107.50991,4134.19009,838.5614889,-1802.220612,-72.02009091,-1194.054555,577.8454454,-1952.720108,-1194.054567,-654.6838615,-1390.651814,6194.766066,-484.9450691,-484.9450691,6.132215449
5985,-314.9486486,766.2513514,-3151.743137,-314.9486517,-41.89371652,-766.4499709,873.1087087,-1968.341502,-745.3006528,-235.0546474,-605.9366385,1148.985886,2044.7659,-466.4135761,1148.985897,-1854.369469,3295.430531,1029.703755,-2594.086514,-1091.546844,-838.5063063,1451.493694,-1952.534901,-838.5063147,-201.0901675,-1505.674494,6245.256657,-466.4484528,-466.4484528,6.117270363
5986,-102.0303303,940.0696697,-3155.44946,-102.0303313,-102.0303313,-266.8642356,1916.345946,-1968.341502,-266.8639935,117.1176219,-28.3831858,1661.525826,2044.777517,-28.38265515,1661.525843,-1456.616216,4414.483784,-387.6553605,-2814.153122,-1317.065161,-567.0687688,1453.031231,-589.4909854,-567.0687745,-236.9758734,-1464.81906,6357.697598,-476.2001089,-476.2001089,6.108276177
5987,-282.9860861,667.5139139,-3172.886453,-282.9860889,-174.7550598,-235.3111483,1251.454054,-1817.089758,-235.3108556,53.9715758,0,1873.182282,2044.779473,274.7891687,1588.177822,-1602.282883,3940.017117,-2203.616027,-3076.425629,-1479.433858,-4.75E-05,618.195996,2055.590967,0.000162736,148.3666193,-1458.655393,6708.548148,-476.4890772,-476.4890772,6.075646785
5988,-18.05105105,728.0489489,-3056.910817,-18.05105123,-18.05105123,-6.60E-05,885.7318318,-1594.33146,8.21E-05,145.180977,0,2142.458458,2044.781103,489.2372061,1449.435202,-1516.021021,3692.378979,-2345.1772,-2812.829162,-1566.451113,-12.81851852,376.9814815,2055.514894,-12.81851865,70.30931154,-1082.074346,6908.92953,-486.2879662,-486.2879662,6.068246724
5989,-16.27157157,630.0284284,-2770.424449,-16.27157173,-16.27157173,-172.9986765,757.024024,-401.9830317,-172.9984192,274.4184863,0,2125.586787,2044.782951,524.3071616,1624.758418,-1924.776577,3480.523423,-2798.82159,-3038.28048,-1763.925343,-73.30570571,444.2942943,1408.219978,-73.30570644,33.28147224,-1025.575112,7302.943243,-469.5265207,-469.5265207,6.026831234
5990,-5.08E-06,75.51801802,-2543.554874,6.00E-05,12.8282161,-9.89E-05,798.3873874,-433.8842275,0.000188397,246.4522185,0,2118.073574,2044.76666,567.1012834,1565.146381,-1983.031532,3253.268468,-3079.026755,-3078.838886,-1794.166086,-26.62069168,743.6297297,1523.259482,-26.62047594,113.4031841,-884.33805,7491.724725,-408.5457722,-408.5457722,6.020346556
5991,-29.88618619,463.5138138,-1184.827128,-29.88618649,22.77760932,-7.77E-05,1016.619319,-1283.870161,9.77E-05,233.0280232,0,1935.995796,2044.761019,453.7974455,1649.391814,-2030.871572,3272.728428,-2917.583246,-3079.603807,-1668.996443,-378.9459459,1153.154054,-16.85585031,-378.9459497,-93.69198093,-1075.516528,7912.122723,-361.166092,-361.1660921,6.053810253
5992,-93.82642643,829.5735736,-1383.418895,-93.82642737,-10.73418999,-290.6895974,2028.372472,-1669.920255,-290.6892874,114.4369689,0,1769.848048,2044.758959,129.9450497,1563.755796,-1595.54985,3706.05015,-2670.973676,-3079.877364,-1453.855594,-361.1087087,1219.791291,-393.5940191,-361.1087123,-81.75865074,-1290.568336,8054.464364,-322.9875611,-322.9875612,6.072754072
5993,-22.35405405,943.7459459,-1720.091795,-22.35405427,-6.925635829,-651.601508,1409.942342,-1950.477754,-651.601198,-101.4593786,-853.707673,794.7617618,2044.758633,-844.8231512,794.7617697,-1141.6004,4299.7996,-375.5322662,-2563.716371,-883.7197438,-115.4306306,631.3693694,-1952.189258,-115.4306318,50.49344586,-2867.558585,8063.907407,-271.8438139,-271.8438139,6.067147954
5994,-11.28858859,866.7114114,-1368.423171,-11.2885887,66.06350211,-895.6728362,520.4401401,-1950.477754,-895.6725946,-271.6582421,-957.7890116,711.7228228,2044.736868,-807.3376201,494.2055466,-1322.0998,4352.3002,-661.0380187,-2080.689614,-84.29127077,-260.7868185,159.0954955,-1593.222626,-260.7867005,-115.4517779,-1314.750593,7371.865866,-227.7640974,-227.7640975,6.06138203
5995,-456.0230427,726.2405405,-2935.71229,-254.4867664,67.26713616,-1214.094112,329.0279279,-1968.341502,-973.59082,-581.1638093,-1152.113852,724.309009,2044.710516,-526.9182001,468.5863704,-1603.444745,4566.155255,1327.905825,-1851.360999,370.1007233,-436.958434,36.28178178,-1952.802861,-356.916504,-227.7877942,-1422.206161,7035.253954,-237.5544578,-237.5544579,6.068924605
5996,-272.5025025,843.9974975,-2910.13646,-175.8920483,77.91858654,-1902.92034,357.6585586,-1968.341502,-1270.040176,-611.4387122,-1231.267313,706.8316316,2044.695431,-484.7793154,285.3688224,-1626.244444,4144.055556,1225.531731,-1509.650928,580.6905748,-453.2584068,81.7,-1952.945594,-345.1530907,-232.9693923,-1128.32029,7212.692793,-304.8648728,-304.8648728,6.065211127
5997,-115.3045045,801.7954955,-2819.522254,-115.3045057,18.21501105,-1155.629633,908.6,-1968.341502,-1155.629303,-340.7490415,-1046.242323,759.2730731,2044.677792,-705.1382642,236.2177049,-1026.828028,4773.771972,1215.011464,-1960.634029,147.0853092,-153.6455018,430.853954,-1952.930427,-153.6453401,28.1178492,-2846.321367,7363.995596,-349.5879238,-349.5879239,6.048606681
5998,-86.05585586,782.4441441,-2733.649612,-86.05585672,25.22712629,-1192.224528,1127.452953,-1968.341502,-1090.700412,-364.208204,-904.8386369,795.0673674,2044.657615,-670.0771703,407.0946778,-1596.953854,4701.846146,1204.229877,-2092.288351,3.295594397,-205.7069326,565.2860861,-1952.818177,-178.4180583,16.67813991,-2409.601426,7577.196296,-365.491458,-365.491458,5.984165808
5999,-71.49119119,776.4088088,-2602.888532,-71.4911919,86.15903068,-1006.686912,1443.500701,-1968.341502,-774.9155943,-103.4034798,-824.5156264,964.1893894,2044.639516,-470.8074498,540.3647769,-2148.952853,3977.447147,1028.238438,-2654.08347,-485.5731491,-172.642759,523.6781782,-1880.858712,-115.8343321,48.41659313,-1840.069954,8633.412112,-394.5923576,-394.5923577,5.917648699
6000,-88.51391391,982.7860861,-2165.21042,-88.5139148,57.63958832,-1379.218676,1442.692392,-1968.341502,-812.5919851,-221.4773907,-1314.08619,624.2702703,-595.6655947,-595.6655947,-306.4441441,-2134.107808,4192.692192,3302.792135,-1956.355564,465.5371704,-85.86186186,611.3381381,-1952.562211,-37.24448275,93.85228533,-92.34454118,9952.527127,-417.1104013,-92.34373486,5.867252093


==> TS_Data/S1_Price_data.csv <==
time,BE,DE,DK,GB,NL,NO
5750,3.009223509,0.098340956,34.16730772,34.28907267,2.055129619,0.936722245
5751,25.75598048,23.56432842,42.86622748,46.38797297,23.51300437,1.002725256
5752,50.15563063,52.93422994,73.19135671,74.78355856,45.39676426,1.004381994
5753,85.29185185,90.00049163,150.3914559,87.95780796,88.59293861,0.994437487
5754,112.1564474,116.0547041,275.0191496,98.69953198,117.8919149,0.990825945
5755,168.8683524,223.9988739,360.4332568,101.4099932,227.0081081,0.590555413
5756,165.2912836,220.9088256,387.9750955,100.1495433,213.1753233,0.568400752
5757,121.0364459,121.2301256,297.9094399,88.27271579,120.7407471,0.509789419
5758,105.1135336,104.63608,180.8434677,77.78610145,105.1055798,0.509349163
5759,91.75254131,92.6024126,150.7534296,76.17805556,92.63491574,0.332121581
5760,89.21816216,89.97963701,130.7716136,75.38269371,89.57708372,0.034306814
5761,91.82396688,90.51081081,125.2594945,72.06054394,91.2548191,-0.004454998
5762,85.87234234,85.99083845,125.3848309,70.90008022,87.57915977,-0.009078672
5763,86.80247748,89.3,127.2818425,71.29294144,88.70679369,-0.012969625
5764,84.14512312,89.9216807,143.790625,71.99718452,92.16395272,-0.012359922
5765,88.35458158,92.29541888,162.184316,84.70451702,91.6068201,-0.004129869
5766,106.7040482,114.990935,173.7383342,95.45583891,112.8511874,0.175437335
5767,127.299045,128.0888459,222.7637539,98.90850862,127.8844264,1.005604663
5768,118.7968468,118.8863646,212.3451799,88.3024659,121.5082369,1.486378068
5769,104.7232731,104.7854859,175.9758028,81.40097297,105.1041319,1.661920265
5770,89.03120357,84.92181176,127.2314332,79.13761181,87.88732979,1.469500441
5771,69.79531532,72.84046344,105.9685546,74.1169482,68.94146766,1.675240911
5772,35.22207207,36.69105322,84.10034279,73.78824633,34.8054771,1.450071069
5773,1.506206206,13.071167,70.48946835,67.03249092,11.53094895,1.49131564
5774,16.87366097,8.06408206,58.22619459,61.9804116,3.776679941,1.528294127
5775,54.37901502,54.01830902,70.56001212,65.0473826,54.84229104,1.426207857
5776,79.79989053,78.75937945,85.87906351,75.89650945,77.56248649,1.645566494
5777,91.4664014,93.95257455,101.5426568,91.03153265,91.3214955,1.633876235
5778,105.2787774,111.7055566,118.2787717,106.1761981,110.447855,1.627813268
5779,153.038964,203.9627162,157.2843759,109.9271981,201.6,1.484531835
5780,158.0727079,207.1745263,150.5038534,103.7211655,198.6671693,1.232591942
5781,126.1539858,127.1823216,127.7893407,90.19346266,126.891394,1.411325114
5782,114.3345345,110.9703965,92.04000686,80.75030621,111.5192403,1.001666932
5783,101.3036728,99.42919488,70.55243372,84.32365531,100.0427097,0.288526074
5784,93.75614035,93.5375238,102.2659846,78.59899261,93.51196129,0.501345899
5785,92.9825367,92.85815591,94.87771271,75.90127141,93.58244388,0.43
5786,88.16624124,90.02029925,95.93125059,74.27075196,89.41105148,0.055237527
5787,88.75056414,89.3,95.91662814,72.15009483,88.68996369,0
5788,89.62889671,88.61654948,91.46331147,77.05610957,89.46130221,0
5789,97.47839506,101.4453851,113.1219218,88.81570495,100.5601285,0.009560656
5790,110.8318971,125.4672093,127.4957772,105.7229332,113.3751471,0.910948635
5791,128.4961922,136.2115124,234.7708302,104.7474182,133.4766527,1.235034438
5792,126.5488426,126.3977037,325.3624055,92.78607457,126.9322354,1.906988339
5793,107.706,109.9085509,262.9735068,84.28269296,107.3234003,1.987222351
5794,95.23103704,92.49218628,218.300537,72.06680188,93.26431231,1.938305879
5795,82.84287577,84.41637456,141.7810602,63.14014968,84.9560714,1.898365629
5796,66.59102517,65.59606047,118.2698087,48.25490214,65.38219068,2.607845926
5797,45.51394595,45.21463667,112.9564965,47.66040917,44.78977231,2.678173194
5798,51.63066291,54.04110286,96.70291532,64.13252252,51.81616216,2.900387123
5799,79.52610044,79.50576688,129.6500981,74.36380916,79.14905071,2.525127802
5800,89.75191852,91.15837806,175.7719505,86.742397,89.55805511,2.695694733
5801,101.5507754,106.1913666,255.9139473,90.03736972,104.4579577,2.481864603
5802,114.9994802,124.9901317,287.9614035,107.8584023,114.8429124,2.451824578
5803,164.7813574,223.1850111,427.1756284,111.0211037,220.3894725,2.604580506
5804,199.6305539,287.1601724,418.4870426,109.8601465,276.1733326,2.369945308
5805,147.7858377,171.1092631,310.4824487,96.99383567,167.1839459,2.25039978
5806,124.2925486,124.9976479,226.774832,90.01345889,124.4299647,1.694966563
5807,105.30604,110.3033456,176.6097231,86.07084434,109.3179532,1.006594036
5808,101.7352719,109.8861206,239.1871602,82.95950275,108.6703822,0.86
5809,95.40231195,99.57812617,211.221178,78.84590309,98.73417372,0.43
5810,93.86465075,92.28825239,199.1198232,76.29412399,94,0.385020074
5811,84.09164164,92.29946074,191.2591865,75.07667768,91.42973021,0.410021994
5812,81.668252,97.29131141,201.0167967,76.63674636,94.69464965,0.43
5813,88.02661381,107.3683929,212.7599582,88.24505345,104.0906532,0.501021707
5814,108.2673107,140.3107134,357.2364198,103.3986959,134.3695895,1.60126607
5815,125.5635754,149.8563941,841.3881181,113.0946592,144.7886957,3.305951767
5816,127.6813934,125.5269236,425.8270731,102.9984234,133.1055426,10.06623177
5817,114.6031712,117.1455699,298.0254456,86.58372365,112.9082384,10.08771445
5818,98.79733944,101.6084987,163.9810961,76.93909805,98.49002778,10.02223213
5819,90.15097924,90.01330631,131.45,75.31244985,89.3169112,3.998349795
5820,86.00286787,86.07913186,110.0001442,72.18380214,86.37902402,3.758935621
5821,80.60635508,79.38274769,97.03927346,72.51632695,80.46529932,5.982126705
5822,79.27931081,79.09425339,89.78830974,77.01126517,78.71843621,3.060899972
5823,82.74734234,82.26438755,105.0043533,83.07825826,82.27601161,2.932542774
5824,86.14522823,86.21336383,93.39446997,88.21233098,85.19079866,3.146164097
5825,100.2328185,103.1257735,150.9444354,98.91611945,99.31832421,3.000654174
5826,115.6332663,119.9908666,401.7593688,109.952628,122.2102016,3.12904225
5827,132.3652901,159.1121158,448.7200766,109.0473296,141.9077222,3.481418485
5828,117.0462593,128.9113548,497.1733094,105.0920126,136.7839074,3.000232463
5829,104.4760761,111.5294258,332.4699353,95.12294305,112.6873865,1.951144736
5830,98.77452985,97.12357208,247.1844504,87.74824294,97.23342787,1.640266892
5831,95.34199914,96.08518877,175.3505335,92.41309792,95.39602477,1.05107967
5832,106.1997147,107.6778987,149.1999131,83.98159447,107.8414135,2.915956664
5833,91.82872158,105.4036756,138.4526548,83.18767367,97.50416216,1.441657369
5834,87.99118349,98.22253754,134.3614533,80.66713694,97.59532455,1.231313472
5835,81.24902903,101.3226727,135.6026294,77.00848593,97.52249083,1.117095667
5836,72.36405405,103.5271338,136.158049,72.51859259,92.10599872,1.253314934
5837,76.89258221,101.6808008,160.9077627,75.12233294,92.14803661,1.287241214
5838,81.70452653,110.0281526,150.8511085,77.95402116,96.63791091,2.845101841
5839,83.74206373,110.8449297,196.8106539,81.06057908,101.9232554,3.188105753
5840,89.99546547,110.0433998,203.1677985,75.94166069,100.3962963,3.375358023
5841,83.43448448,85.02721662,187.7455649,60.62957451,83.28472973,3.677016492
5842,63.39990926,62.45415044,130.079384,45.17100737,61.23320463,4.81354491
5843,16.1722973,21.84782388,87.6240991,30.86326148,17.4184233,4.881307975
5844,-12.95262937,0.066220375,65.2474113,20.26135135,-5.975595141,9.999408876
5845,-13.86391592,-0.098329116,51.91133886,13.50728529,-6.201775051,10.99237421
5846,-14.82837838,-0.459205359,42.82980226,14.86440228,-11.59487578,11.40374279
5847,-15.49111612,3.861954547,50.56956501,27.94033387,-20,11.39682827
5848,17.89256757,19.08929821,67.99377778,50.39908834,10.92074217,5.255874827
5849,73.7984742,80.01395878,173.7652938,84.22401513,75.00716876,6.693290055
5850,108.891534,117.977015,313.4339112,100.250212,113.6835859,9.991753407
5851,126.2130495,152.07587,788.3989347,100.2393439,135.9367939,5.806989565
5852,123.3640019,124.9466683,718.3150118,91.96794308,124.902145,8.654637528
5853,104.5738133,107.0888586,576.4783686,83.02753587,106.4364574,9.690935602
5854,100.5337888,94.9993003,278.7019686,70.32651652,99.41463243,5.397746677
5855,89.1048895,89.3,261.1858525,68.8114473,88.95564471,4.882624332
5856,92.77467568,93.48017526,1410.641016,58.56335135,92.85361276,12.18655741
5857,86.80254392,86.06755655,469.0288593,54.48830937,86.4157374,11.09701712
5858,80.33954256,80.26011972,198.2359359,44.31848263,81.53926051,10.35754408
5859,73.98533333,79.38941735,131.0849405,38.0958191,79.21902528,10.41665794
5860,66.84997101,82.26384144,95.59019144,35.03994182,75.26250608,10.69062853
5861,67.32343544,79.54887924,93.14874585,36.59799552,75.14898649,9.772045218
5862,65.94408108,79.2981953,107.1776063,39.32393794,74.8723974,9.96822972
5863,64.58786286,72.09739495,115.234029,36.77738696,73.76168104,10.86805733
5864,60.67937771,69.01756084,116.9796383,29.52665475,61.14290143,12.91913081
5865,41.78499312,43.89058413,169.1501835,18.8275996,42.08495996,14.99930662
5866,15.13576243,13.88698101,131.5072263,13.35317238,13.54311622,15.11045313
5867,-4.675352076,-0.589995168,84.89427151,11.23212537,-4.963846898,17.29684023
5868,-26.80775015,-9.168203145,71.1196942,16.41027628,-18.52925848,17.53822599
5869,-58.28105275,-23.83583444,81.70913063,10.67066393,-40.2804914,17.51087931
5870,-30.86585551,-20.00031303,100.0683401,15.9498976,-32.47509092,17.53362818
5871,-13.36929072,-4.937033196,130.4521522,21.3022981,-13.22357558,17.91276276
5872,27.60810811,23.90300939,166.3765933,59.20283786,22.35493827,15.61919114
5873,78.26863864,77.21815111,1209.942421,88.57061832,75.04426272,16.78211025
5874,103.5420693,109.0908887,1335.480949,100.9539019,110.216963,15.99057715
5875,127.3779036,130.0488149,358.1317142,103.9495864,130.8315042,16.94860135
5876,124.0596911,121.9886624,294.2007883,99.85976361,123.0683559,17.20535143
5877,108.8169246,107.5939394,245.0584889,92.26820571,108.1516329,17.06296486
5878,101.9408615,103.0982945,154.6822183,80.25606261,102.3033628,15.99137328
5879,93.17354627,91.47479096,120.49579,80.67822006,92.30224337,13.81842502
5880,92.83403904,89.3,114.1366077,80.24737994,91.57943262,13.20776347
5881,94.63794628,94.09816602,115.9192385,75.92233246,95.25764168,11.41129548
5882,94.40946456,89.85022523,112.1491329,75.84785801,91.00976727,10.25507001
5883,93.38992996,89.82702703,121.9181435,75.09856857,92.06188689,9.960363444
5884,89.45794328,92.97493243,127.1688293,80.19446269,91.54308028,9.974503108
5885,95.8964022,105.491034,182.90502,83.23835011,99.61119119,9.956092931
5886,110.868363,116.1972538,227.0248401,98.1287037,111.5189381,10.84390621
5887,129.8090372,134.9458821,783.1011893,106.0550036,136.3921419,15.31237634
5888,132.2580163,123.7923251,794.3583853,102.8624941,132.7558333,16.56733656
5889,120.9350148,120.1465326,419.4517568,98.64906223,123.3179329,16.71197497
5890,104.6430931,105.0014839,232.4205897,91.96927267,102.8114539,16.97315755
5891,92.28599668,90.28239573,157.2562399,87.304211,90.09481481,16.14628301
5892,84.92078853,85.04390149,126.6504376,83.00993481,84.26095158,14.99976185
5893,80.82117618,80.02345759,118.5124555,74.97482455,80.89471048,14.98945878
5894,84.33023649,84.49013273,114.4063439,73.98318558,84.35990991,13.99108166
5895,87.39046885,88.81741475,120.9149816,82.39314593,85.66087541,13.85209922
5896,93.95572439,93.21209067,149.6988678,90.42979229,95.03164904,13.49359698
5897,101.7273862,115.4606823,230.4501104,107.578133,114.1341395,13.34317835
5898,127.6287122,141.2698945,229.0979541,118.8486617,142.1094755,13.20482253
5899,185.9357207,257.9663976,265.3648222,119.1667221,253.8486246,10.48796284
5900,171.2014,220.1534703,221.275247,108.0812723,207.3667,10.33806665
5901,132.9349249,126.3961611,172.0605135,89.15957321,133.0771854,10.02624176
5902,115.3477611,114.8909128,116.2490586,83.94826316,114.8357253,8.955233415
5903,104.9953375,101.7511471,111.7796702,84.05579851,103.9158098,3.152926097
5904,97.08037827,99.79169611,98.15252179,78.49980197,96.86207847,2.905475631
5905,91.0197568,92.92024752,90.28341191,75.62562974,92.98498498,1.661431868
5906,88.38821726,92.13877197,89.05069628,78.03554269,91.36536303,1.237793794
5907,89.08841876,92.19766486,98.38344148,77.74000369,92.63431932,1.190961774
5908,92.36610598,96.2229163,88.11398719,82.89747497,95.9304955,1.208900024
5909,97.90088639,102.6934916,98.42879238,92.7977044,102.3161486,1.172579113
5910,116.3268207,137.2092352,108.3656218,112.499497,124.6363327,2.873844101
5911,135.8571074,150.4818946,137.1182276,116.6694127,150.2762813,8.477124901
5912,132.3631465,135.0359174,174.6376803,106.8791506,133.4989992,9.791552124
5913,114.2869189,118.2120142,169.4928358,97.75532261,116.2092643,9.694856145
5914,94.99040674,98.72774307,161.8589673,88.64465365,97.75369681,9.97771247
5915,90.90239433,90.56168272,149.4323991,80.25243015,90.06768769,9.97229362
5916,81.99867417,84.98359871,123.7916102,75.34170966,84.94977477,8.735226145
5917,83.02954097,82.73401075,122.2128287,74.7996882,82.55573934,8.447798833
5918,82.89722801,84.28003143,125.0901184,78.38179364,84.84421171,8.197162176
5919,86.37263621,87.99374517,123.0843386,80.98557561,86.97443243,8.737020425
5920,93.11582411,91.95844603,135.6547362,92.19368486,91.506,9.838763406
5921,105.680182,123.8181748,197.3740439,108.3947317,114.2698487,9.931206958
5922,157.0376714,270.6260132,406.2838829,121.8290691,183.6103306,10.44023842
5923,272.6132192,650.0841178,554.0206965,123.5759595,336.573585,9.174988723
5924,246.1,525.0918919,502.9849153,119.1214583,336.4830829,9.292939291
5925,167.3062688,218.4103861,415.6669442,106.1741077,204.8522256,8.795531012
5926,127.4775362,137.2181506,246.1192143,92.7094995,133.050029,8.811226078
5927,115.8096763,119.9065117,189.7171546,90.0639626,117.353331,6.536458564
5928,105.1317511,108.0684577,186.2469226,84.00945152,108.7263641,11.74098923
5929,98.43007593,103.4777871,186.4800495,79.83961721,100.9718982,11.5648381
5930,95.36190119,100.1270646,185.0083867,77.45001652,98.81471781,11.13387957
5931,92.03774775,100.1777942,185.6572072,76.82982636,97.8439137,11.05160803
5932,88.00445731,97.80188554,199.7248248,78.6428165,97.12181864,10.94233814
5933,96.11293687,110.3272475,229.9457991,88.84770523,107.2068844,10.75007568
5934,121.5088938,143.7571812,485.1929596,105.156236,139.7572787,14.91270728
5935,147.7826187,178.2241609,1413.163948,110.9260273,174.3770954,19.2947401
5936,139.6610322,156.9298398,1059.653647,103.8569291,151.5149082,20.18894579
5937,125.9511749,123.3557887,1646.79955,93.67124725,124.9639696,20.20985109
5938,104.1705556,106.0544947,317.301527,86.43173745,106.8731777,20.94354978
5939,94.11003921,97.2824113,247.2598982,82.33591992,95.80991825,21.95541256
5940,91.88454805,91.01007608,208.861034,79.93020952,91.21833483,20.80496102
5941,89.44848182,91.14146769,188.2828829,79.1917524,90.43033292,19.73147341
5942,89.1960992,90.12108396,182.0008275,80.17518082,89.50661495,19.88629539
5943,92.57118919,91.38852905,207.6900235,83.21756131,93.36854054,20.01220704
5944,95.18120495,101.2429689,208.7985172,90.15585751,100.9642674,22.22203521
5945,109.7453903,122.5516119,313.8333754,108.3780572,122.5252503,22.2
5946,141.4514897,160.3179223,484.9468969,122.6245315,158.2852102,22.29348389
5947,208.8823376,348.6362513,491.3775236,118.2025222,307.2805556,19.96480091
5948,149.6352848,181.6750851,365.5395737,110.0197236,195.8569784,19.96498181
5949,126.6727424,130.0163798,174.0611976,93.15770279,128.3431726,19.66410435
5950,109.1595142,110.3408723,117.1229301,84.00315453,108.7728753,18.66434205
5951,99.92553574,101.8830291,98.81875514,81.81234234,98.55134795,16.7006996
5952,102.6979652,101.0995495,116.2368598,79.5544955,102.1351685,14.98341972
5953,91.18174842,96.17386063,109.4536822,74.88660641,94.52819459,13.73606786
5954,88.64088889,89.06039729,100.392852,70.3235654,89.70721902,12.99732272
5955,85.88625225,88.22028078,90.70845751,65.12947134,86.61468163,12.45334463
5956,78.17056757,80.19198067,75.04359051,65.05940858,81.21292884,12.69972072
5957,83.47522523,85.11920262,44.5263563,71.16701484,83.3059527,12.34412613
5958,96.52431807,109.0698126,55.42342568,87.69829489,106.6962963,15.19103037
5959,113.1349658,113.0693729,70.49312269,95.76083333,112.7965494,17.74196972
5960,118.573855,119.9036449,49.66428333,88.46430911,118.8186522,18.37032611
5961,97.74314114,98.90710651,27.99600777,86.14469371,97.99451952,18.80228107
5962,90.608999,71.07704431,13.25320393,78.43109359,98.22394875,18.34035873
5963,68.24074074,0.217361898,6.964792302,76.7804364,55.06815779,18.96956923
5964,63.82943857,-3.060856386,2.982575598,75.17197712,4.938030623,18.93497748
5965,43.39434768,-11.74476436,2.907772249,72.1948018,-13.33324006,18.71366936
5966,58.21792943,-19.64684685,2.088847356,66.01398264,-20.99179875,18.42697365
5967,47.005,-7.074172575,2.911407329,62.57044611,-11.02247727,19.7839811
5968,58.23331047,-0.009460937,3.488945529,70.96438915,-10.00402266,20.41514208
5969,85.07276163,33.40858859,14.0115956,85.1853613,65.49597222,18.89942325
5970,89.11477477,85.10338217,23.49195474,97.53445067,83.50941312,18.82858669
5971,107.3372973,99.32543261,37.28175693,97.13335832,106.690464,17.63048241
5972,107.8941261,94.05302783,31.71849184,88.21062652,120.0555384,17.88542784
5973,98.25505405,80.11560123,19.97116487,76.54605202,109.0375699,17.55512172
5974,86.36146311,80.03359736,6.979377907,66.93134283,86.0377037,16.50048942
5975,79.46979408,65.86020099,2.973917597,50.97307881,87.66591624,15.02376831
5976,65.3095553,63.86886887,2.609018446,47.55310878,69.66822823,12.0142185
5977,60.36783483,65.08983428,2.093289312,45.65339895,61.59015015,10.07035614
5978,52.16568235,47.82148832,1.707165262,45.57389758,49.85162663,8.897117887
5979,51.20810811,47.24189338,1.93141635,45.59990572,46.46972429,8.442037454
5980,58.38068494,64.16975194,1.940117333,51.2250202,58.2334009,9.673779353
5981,71.35099674,58.37919007,1.895451952,63.24237196,69.80815063,10.002963
5982,90.8180589,93.29462276,2.915384851,81.63799764,93.72744667,13.40226678
5983,116.471221,119.6412323,14.9537976,87.94208403,118.8824324,14.71974098
5984,119.684158,122.7329323,13.56444444,82.95820867,120.3199099,15.21897382
5985,105.0504914,99.56560799,2.995636896,87.20543418,99.46584347,15.17414
5986,101.1836467,80.83654054,2.720443899,77.71863089,78.08204955,15.104736
5987,98.49775582,59.14005887,1.515803921,75.98559039,30.00933341,15.23148841
5988,76.51699324,32.19526573,1.399456357,73.96392267,5,15.28623478
5989,73.28854717,12.59521352,1.375427662,72.52439147,14.78613159,15.34698661
5990,35.41055856,15.00674175,1.051797128,68.54334024,33.1044482,15.20678014
5991,55.70342372,29.53449238,1.417010474,70.23446653,65.55271815,15.3574988
5992,76.97396396,76.32752298,2.00303169,79.89531856,76.11215676,15.23221891
5993,88.24899298,91.19215983,13.9477381,88.03700729,95.13198198,14.74984771
5994,95.1802042,100.1869364,49.99441982,95.98396658,101.3000236,15.11247856
5995,112.7904694,131.4476828,71.58633876,103.1552234,130.9758458,15.20308548
5996,121.912657,132.3982431,76.90973265,96.16059565,133.53125,15.01919762
5997,99.89882883,100.1268284,58.86506476,87.12039705,101.7550488,14.76703357
5998,96.22823423,100.11,42.94803091,80.28922703,94.92974972,14.24294844
5999,92.42141757,95.12621647,41.78790006,85.16388228,92.71927924,12.79875923
6000,99.74932232,107.1090255,103.7014899,81.13800653,101.1461604,5.148800066


==> TS_Data/S1_curtailment_data.csv <==
time,BE2,OFW_DEC,OFW_DK,OFW_NL,OFW_NO
5750,8.29E-07,0,0,0,15.98974066
5751,0,0,0,0,16.30189299
5752,0,0,0,0,17.42794684
5753,0,0,0,0,19.37395501
5754,0,0,0,0,30.72517793
5755,0,0,0,0,38.00284397
5756,0,0,0,0,36.37234689
5757,0,0,0,0,11.96280474
5758,0,0,0,0,16.03085936
5759,0,0,0,0,21.98323795
5760,0,0,0,0,18.70880034
5761,0,0,0,0,99.99999301
5762,0,0,0,0,99.99999672
5763,0,0,0,0,99.99999772
5764,0,0,0,0,99.99999717
5765,0,0,0,0,99.99998818
5766,0,0,0,0,0
5767,0,0,0,0,0
5768,0,0,0,0,0
5769,0,0,0,0,0
5770,0,0,0,0,0
5771,0,0,0,0,0
5772,0,0,0,0,0
5773,8.58E-07,0,0,0,0
5774,0,0,0,0,0
5775,0,0,0,0,0
5776,0,0,0,0,0
5777,0,0,12.0449081,0,0
5778,0,0,26.35258092,0,0
5779,0,0,32.58156558,0,0
5780,0,0,36.92423691,0,0
5781,0,0,38.08612235,0,0
5782,0,5.996166219,40.51408632,0,0
5783,0,11.48513236,39.62510367,0,10.11797724
5784,0,16.68524571,39.02451868,0,21.32198861
5785,0,5.7799839,37.4983982,0,18.93538252
5786,0,0,30.3046887,0,9.998820177
5787,0,0,23.23642721,0,78.51998039
5788,0,0,15.56136146,0,79.96580513
5789,0,0,6.174180823,0,29.57520444
5790,0,0,0,0,36.29200805
5791,0,0,0,0,35.76489708
5792,0,0,0,0,31.41687638
5793,0,0,0,0,31.22454263
5794,0,0,0,0,30.22578644
5795,0,0,0,0,26.95360493
5796,0,0,0,0,13.63583268
5797,0,0,0,0,11.88830506
5798,0,0,0,0,21.3371941
5799,0,0,0,0,16.08706336
5800,0,0,0,0,0
5801,0,0,0,0,0
5802,0,0,0,0,0
5803,0,0,0,0,0
5804,0,0,0,0,0
5805,0,0,0,0,0
5806,0,0,0,0,0
5807,0,0,0,7.77E-07,0
5808,0,0,0,0.00012427,0
5809,0,0,0,5.89E-05,0
5810,0,0,0,0,0
5811,0,0,0,0,0
5812,0,0,0,0,0
5813,0,0,0,0,0
5814,0,0,0,0,0
5815,0,0,0,0,0
5816,0,0,0,0,0
5817,0,0,0,0,0
5818,0,0,0,0,0
5819,0,0,0,0,0
5820,0,0,0,0,0
5821,0,0,0,0,0
5822,0,0,0,0,0
5823,0,0,0,0,0
5824,0,0,0,0,0
5825,0,0,0,0,0
5826,0,0,0,0,0
5827,0,0,0,0,0
5828,0,0,0,0,0
5829,0,0,0,0,0
5830,0,0,0,0,0
5831,0,0,0,0,0
5832,0,0,0,0,0
5833,0,0,0,0,0
5834,0,0,0,0,2.132635076
5835,0,0,0,0,0
5836,0,0,0,0,0
5837,0,0,0,0,0
5838,0,0,0,0,0
5839,0,0,0,0,0
5840,0,0,0,0,0
5841,0,0,0,0,0
5842,0,0,0,0,0
5843,0,0,0,0,0
5844,100,100,100,100,0
5845,100,100,100,100,0
5846,100,100,100,100,0
5847,100,100,100,100,0
5848,0,0,0,0,0
5849,0,0,0,0,0
5850,0,0,0,0,0
5851,0,0,0,0,0
5852,0,0,0,0,0
5853,0,0,0,0,0
5854,0,0,0,0,0
5855,0,0,0,0,0
5856,0,0,0,0,0
5857,0,0,0,0,0
5858,0,0,0,0,0
5859,0,0,0,0,0
5860,0,10.65339828,0,0,0
5861,0,12.88788975,0,0,0
5862,0,11.16124505,0,0,0
5863,0,10.75095258,0,0,0
5864,0,11.56146627,0,0,0
5865,0,16.83860741,0,0,0
5866,0,19.4748394,0,0,0
5867,100,100,100,100,0
5868,100,100,100,100,0
5869,100,100,100,100,0
5870,100,100,100,100,0
5871,100,100,100,100,0
5872,0,2.041087745,0,0,0
5873,0,14.34881943,0,0,0
5874,0,16.84253769,0,0,0
5875,0,27.28901428,0,0,0
5876,0,25.15277318,0,0,0
5877,0,18.63071134,0,0,0
5878,0,20.11003977,0,0,0
5879,0,20.59202246,0,0,0
5880,0,24.77620449,0,0,0
5881,0,27.28948868,0,0,0
5882,0,19.16897629,0,0,0
5883,0,8.646043006,0,0,0
5884,0,7.560128733,0,0,0
5885,0,17.43972164,0,0,0
5886,0,16.85928869,0,0,0
5887,0,1.600821061,0,0,0
5888,0,0,0,0,1.080748661
5889,0,0,0,0,0.075243385
5890,0,0,0,0,0
5891,0,0,0,0,0
5892,0,0,0,0,7.691275129
5893,0,0,0,0,11.39350956
5894,0,0,0,0,14.83701024
5895,0,0,0,0,4.317715672
5896,0,0,0,0,0
5897,0,0,0,0,0
5898,0,0,9.144665706,0,17.71024914
5899,0,0,14.91776577,0,25.90630389
5900,0,0,19.37178538,0,25.538415
5901,0,0,29.7404367,0,20.79210982
5902,0,0,23.67954868,0,35.32041321
5903,0,4.433314291,24.93043509,0,43.82835746
5904,0,0,22.5248471,0,48.08725294
5905,0,0,22.83097675,0,48.33944038
5906,0,0,0,0,51.1514388
5907,0,0,4.629075209,0,52.67558195
5908,0,0,18.04239966,0,53.0106307
5909,0,0,19.57347953,0,51.83176727
5910,0,0,22.90108072,0,47.98662451
5911,0,0,11.20997268,0,44.78565114
5912,0,0,5.910307161,0,44.87611628
5913,0,0,0,0,42.48681899
5914,0,0,0,0,41.24527757
5915,0,0,0,0,37.06787411
5916,0,0,0,0,29.21765405
5917,0,0,0,0,31.18714723
5918,0,0,0,0,27.30442185
5919,0,0,0,0,28.41302377
5920,0,0,0,0,29.84535331
5921,0,0,0,0,32.10263896
5922,0,0,0,0,31.44002189
5923,0,0,0,0,25.89300211
5924,0,0,0,0,7.233415425
5925,0,0,0,0,10.86339254
5926,0,0,0,0,9.547493282
5927,0,0,0,0,14.90733602
5928,0,0,0,0,9.188063612
5929,0,0,0,0,0
5930,0,0,0,0,0
5931,0,0,0,0,0
5932,0,0,0,0,2.076519972
5933,0,0,0,0,18.75854161
5934,0,0,0,0,15.92559261
5935,0,0,0,0,0
5936,0,0,0,0,0
5937,0,0,0,0,0
5938,0,0,0,0,0
5939,0,0,0,0,0
5940,0,0,0,0,0
5941,0,0,0,0,0
5942,0,0,0,0,0
5943,0,0,0,0,0
5944,0,0,0,0,0
5945,0,0,0,0,0
5946,0,0,0.373135142,0,0
5947,0,0,16.93949518,0,0
5948,0,0,16.2901097,0,0
5949,0,0,16.45673214,0,0
5950,0,0,17.92817713,0,0
5951,0,0,16.69189876,0,0
5952,0,0,10.98056584,0,0
5953,0,0,14.56698783,0,0
5954,0,0,10.21119896,0,0
5955,0,0,11.54340147,0,0
5956,0,0,10.51401505,0,0
5957,0,0,15.85192426,0,0
5958,0,0,25.55359382,0,0
5959,0,0,27.28012796,0,0
5960,0,0,28.8631285,0,0
5961,0,0,30.31184234,0,0
5962,0,0,33.95907375,0,0
5963,0,0,23.05322052,0,0
5964,0,0,0,0,0
5965,37.36354792,25.28329087,15.71775928,6.030048359,0
5966,32.77733488,4.201523767,5.267383373,2.388732927,0
5967,0,0,0,48.55463534,0
5968,0,99.99999754,13.13054462,100,0
5969,0,0,43.35297705,0,0
5970,0,0,45.33585223,0,0
5971,0,0,49.90746857,0,0
5972,0,0,49.57394589,0,0
5973,0,0,48.88004215,0,0
5974,0,0,48.40750047,0,0
5975,0,0,48.32226331,0,0
5976,0,0,48.86305582,0,0
5977,0,0,48.70237505,0,0
5978,0,0,46.79384508,0,0
5979,0,0,46.83330348,0,0
5980,0,0,47.06397541,0,0
5981,0,10.7866771,45.81038703,0,0
5982,0,23.35533871,46.90325326,0,0
5983,0,13.44742408,48.14558374,0,0
5984,0,13.56669368,47.26231015,0,0
5985,0,6.640366272,45.01895484,0,0
5986,0,0,42.1250705,0,0
5987,0,0,38.44602347,0,0
5988,0,0,28.82364775,0,0
5989,0,0,27.00741927,0,0
5990,0,0,24.51114256,0,0
5991,0,0,26.1683811,0,0
5992,0,0,32.92672256,0,0
5993,0,33.13162888,39.95458007,0,0
5994,0,38.3225412,42.22443731,0,0
5995,0,45.07316671,41.42784241,0,0
5996,0,47.59919841,43.50823821,0,0
5997,0,46.47149199,43.60484493,0,0
5998,0,43.39307302,40.90574955,0,0
5999,0,29.94853497,39.00647441,0,0
6000,0,13.95399769,37.2633097,0,0


==> TS_Data/S2_Price_data.csv <==
time,BE,DE,DK,GB,NL,NO
5750,4.0201E-10,3.28496E-10,3.20825E-10,3.21383E-10,14.21485298,-2.221504979
5751,7.959867204,7.860037734,7.940579812,8.186001132,7.908375619,-2.272830636
5752,28.94341988,28.62750434,28.97440477,29.70474541,28.79392172,-2.856905588
5753,55.30564941,55.5083628,60.75911535,55.33791548,55.39892999,-3.786671456
5754,85.14079947,86.3279214,129.1548563,83.34243014,85.43726869,-4.33188167
5755,100.5944035,101.3458476,211.08306,96.84277503,100.2343928,-4.773124148
5756,99.04546598,99.70494813,244.1349543,94.94841126,98.21986735,-5.30855896
5757,77.76842504,78.31922386,169.0477077,75.57105921,76.87176,-5.423116389
5758,54.18638084,54.89961101,117.3075521,53.85677589,54.01877929,-6.484936486
5759,43.49889164,43.8386172,93.98065316,43.90933318,43.29658998,-8.856992802
5760,41.32210447,41.37404104,104.2616174,41.59028317,41.35619438,-13.18994945
5761,34.33272439,34.36283396,95.01608647,34.88125551,34.40378736,-10.50249763
5762,35.98523313,36.1927464,90.24757308,36.64134312,36.35243057,-11.33761762
5763,45.35873287,45.7577975,92.30231903,45.41402501,45.65077634,-11.19250509
5764,50.90504069,51.3242153,83.3800865,50.72734115,51.29298927,-10.88491512
5765,60.56009899,60.87864496,95.70408709,60.57526335,60.86982502,-10.93352262
5766,85.25999534,87.1316308,99.58147795,83.75084238,86.18098607,-9.65041256
5767,81.93186664,82.94215081,133.3510775,80.77325573,82.45608212,-5.092588537
5768,78.2194902,78.93471257,144.7500027,77.34988184,78.41367809,-1.843451674
5769,64.01222191,63.91088278,119.7863281,63.53405633,64.75236788,-1.879834878
5770,52.3791174,52.10204449,81.36250567,52.28677475,52.8284452,-0.081754348
5771,40.9479494,40.4449648,44.76031736,41.38037198,40.96434653,-0.114737773
5772,34.99868112,34.527227,35.35056389,35.77390084,34.66178357,-0.407259574
5773,26.50589748,26.23846366,26.71380726,27.04353798,26.29232153,-0.751276738
5774,15.95176662,15.78445423,15.96443708,16.42027929,15.80665605,-0.868763544
5775,18.07164349,17.77772291,18.04580843,18.43632544,18.04573035,-2.148737735
5776,29.57190861,29.18529129,29.47151278,30.28782226,29.67216775,-1.286966753
5777,33.53720272,33.13113073,33.35838853,34.3479105,33.56434609,-1.355907403
5778,43.62094746,43.34707461,43.63612185,44.74460168,43.65699178,-1.362686216
5779,55.34487264,55.31671152,55.13281734,55.7552254,54.84017051,-1.184882122
5780,64.23586625,64.15631798,63.77626353,63.84098229,63.44120147,-1.840243047
5781,33.51228647,33.68794194,33.39692137,33.66679822,33.22949802,-2.122173941
5782,35.7722778,36.16117409,35.58672693,36.2452489,35.45832031,-5.700856896
5783,32.82535705,32.95832336,32.5518429,33.69232111,32.55518474,-8.560556522
5784,30.94495511,31.27750766,33.21162462,31.56410942,30.69666394,-6.748740908
5785,27.05030814,27.41428324,29.41282694,27.68666564,26.86780993,-6.969058533
5786,15.40883558,15.46880173,19.40970624,15.94392437,15.31607977,-8.233624479
5787,15.67391951,15.82507797,28.40806996,16.30310109,15.63800683,-7.660328901
5788,19.49340212,19.51871019,19.50264988,20.2208613,19.49450983,-8.312571379
5789,36.04723909,36.35124209,39.1520912,37.09754541,36.16738525,-11.22670377
5790,74.6633668,76.35063508,75.01505424,75.69846895,75.01956426,-7.154883853
5791,77.9112745,79.05852523,116.4351587,77.67788669,78.37719667,-4.539354664
5792,73.00745275,74.49811331,210.1776691,72.46810153,73.6970744,-1.620712594
5793,55.67493682,55.83339316,167.3285504,55.66543567,55.98332715,-1.140248419
5794,53.75917252,54.42888229,136.7354004,53.42064501,54.67449005,-1.452485422
5795,44.02111168,43.83955741,82.380365,43.92999926,44.53702385,-1.411977596
5796,33.12041905,32.82707583,62.45646421,33.1709364,33.06828291,-4.46367E-11
5797,24.95078694,24.80166898,49.58796376,25.19312243,24.89788107,-2.86199E-11
5798,32.55219391,32.28665919,43.95451149,32.90817331,32.46855119,-8.11827E-12
5799,44.5164742,43.95415707,77.03766001,44.75455224,44.68520083,-8.62179E-11
5800,68.29100792,69.28207497,99.23877324,67.73416808,68.65257069,-1.91854E-11
5801,70.44432775,71.00335441,131.364797,69.65088524,70.70818387,-1.87283E-11
5802,98.30199461,100.1879999,141.2173571,95.81313665,98.84730709,-1.76528E-11
5803,113.4086601,114.7951112,231.7786632,109.1889612,113.1159415,-1.68444E-11
5804,121.4659544,123.2261942,232.8481828,115.1439659,121.5463937,-9.77578E-11
5805,104.4189043,105.8116164,179.7775635,99.49277645,104.1845873,-5.2922E-11
5806,94.65163907,96.97393718,128.6375389,91.02052387,94.81073354,-0.761857671
5807,77.17228426,78.67083794,119.4469609,75.70206491,77.20723702,-3.510744092
5808,76.36895628,77.94048326,166.9440828,74.80882346,76.8167886,-5.774459171
5809,55.91181064,56.12699765,129.3596193,55.60440714,55.71153272,-6.808313915
5810,50.40528783,50.49299479,117.0885624,50.40630819,50.25741279,-6.812644638
5811,50.74288361,50.85625517,109.6952922,50.71055924,50.80377377,-6.894234593
5812,52.59630364,52.80430703,115.7984184,52.55683114,52.75360872,-5.648546743
5813,70.32215291,71.1209213,125.7795891,69.8090906,70.63765772,-5.45985142
5814,100.0252602,101.5503963,225.0248673,98.2548493,100.6107184,1.1259E-11
5815,104.824477,106.1588159,299.8822198,104.110846,105.5258365,2.961701004
5816,89.75795057,90.8993847,238.5523849,88.84459277,89.68235334,5.227856637
5817,67.89197132,68.01379722,171.2493176,67.21499777,67.88613739,6.035302629
5818,66.07634798,66.51961746,110.4016256,65.02751705,66.26963179,5.464145365
5819,59.11554087,59.66958224,81.31871024,58.3586765,59.24186714,4.291282669
5820,57.02953736,57.2260014,67.89226018,56.62164071,57.11649278,4.372084315
5821,47.75279045,47.2421338,54.5442212,47.88170281,47.84022721,5.25374617
5822,47.01912727,46.35169301,47.27554553,47.59615337,46.93044207,4.204858175
5823,46.58160665,45.99609174,47.08209809,47.15470772,46.58896357,1.604361366
5824,41.40531468,41.48870789,41.54013313,41.93967937,41.49978442,1.276393261
5825,49.02896044,49.40489765,76.18705838,49.77708708,49.68955451,0.013805845
5826,61.38955006,63.56521043,163.7125897,62.89147083,62.86529218,0.390083792
5827,35.70719016,37.32572138,182.8374406,37.19657379,36.83410621,1.307598566
5828,22.7206036,23.77406484,209.0912448,23.8236738,23.56965762,0.102074458
5829,22.41673167,23.43154367,186.3861094,23.45030417,23.30237023,-1.01911E-10
5830,15.55207572,16.20005769,161.3686656,16.34364711,16.08417487,-0.584207771
5831,21.94354922,22.79088896,123.1650922,23.34995049,22.75077507,-2.479204472
5832,18.41494125,19.05707152,114.9995005,19.73411665,19.09933386,-0.762858588
5833,8.57997E-10,0.000143569,105.6846976,1.932927984,0.000183499,-2.65715686
5834,5.45997E-09,5.57395E-09,106.5174898,6.03467E-09,5.58883E-09,-3.530404262
5835,3.74815E-10,3.87825E-10,105.8509028,9.14369E-10,3.92356E-10,-4.04728185
5836,2.60368E-11,3.12309E-11,110.2278832,9.52602E-11,3.56455E-11,-3.374713176
5837,3.9947E-11,4.55575E-11,116.3488649,1.23978E-10,4.97132E-11,-3.509409963
5838,5.989297063,6.233590255,121.6922461,6.390832542,6.201128754,-1.98340972
5839,21.55597831,22.46283357,148.8829133,23.13241906,22.48659406,-4.02712E-10
5840,10.24815457,10.62193108,158.2772009,10.9414808,10.69559341,2.01664E-11
5841,2.83084E-11,3.43367E-11,132.717702,5.95361E-11,4.64064E-11,6.20455E-11
5842,3.34661E-11,3.2987E-11,93.69774981,4.13039E-11,4.40849E-11,1.819267657
5843,1.75319E-06,2.50382E-07,56.56809604,-2.79063E-12,4.5235E-07,2.017106147
5844,2.92992E-11,3.783817329,37.92154197,-2.32673E-11,-2.26137E-11,5.656044753
5845,-5.87879E-12,-1.95481E-11,23.68315369,-1.88256E-11,-2.4031E-11,6.727452785
5846,-2.05969E-10,-2.21849E-10,18.72811632,-2.25146E-10,-2.35529E-10,7.267128911
5847,-1.09734E-10,-1.38371E-10,23.63701586,-1.34667E-10,-0.032960101,7.124263941
5848,1.93491E-11,1.03063E-07,35.57605322,2.84521E-11,2.5009E-11,4.178073537
5849,17.09582192,17.25594508,111.4934142,18.07197962,17.5096624,3.990506799
5850,58.10556439,58.9878161,221.9009494,59.88971394,59.13710011,5.130620292
5851,60.19980448,61.72976056,276.1579744,61.03159792,61.12818598,4.225403957
5852,37.32561141,38.54082318,272.0062631,38.74513639,38.50866855,4.687508282
5853,23.1997074,24.13985548,237.4052549,24.41691657,24.0615231,5.585477956
5854,1.05098E-10,1.18266E-10,204.9518297,1.72904E-10,1.27819E-10,4.968751029
5855,1.456212532,1.493870745,192.2920747,1.604387066,1.514565234,4.226412336
5856,3.36012E-11,3.9473E-11,321.417105,6.57394E-11,4.22529E-11,9.250143301
5857,1.14284E-11,1.26472E-11,175.6711531,3.15031E-11,1.546E-11,8.661533822
5858,1.3455E-11,1.2835E-11,116.3876626,2.59153E-11,1.38236E-11,7.878677986
5859,8.31679E-12,7.29815E-12,60.86306599,1.67933E-11,8.79151E-12,7.85174105
5860,1.11663E-11,1.21117E-11,34.6317032,1.91149E-11,1.2668E-11,8.292147345
5861,9.42336E-12,9.17392E-12,23.98544844,1.67387E-11,1.07701E-11,6.870852983
5862,1.97621E-11,2.09589E-11,29.10391997,2.92527E-11,2.43171E-11,7.09555303
5863,1.32723E-11,1.22874E-11,51.87466684,2.11716E-11,1.88905E-11,8.328937574
5864,3.68104E-12,1.8129E-12,48.53420819,6.95294E-12,1.01719E-11,10.41249036
5865,-1.07329E-11,2.67249E-07,87.47411813,-9.18634E-12,-8.32012E-12,11.69930022
5866,5.22211E-13,-6.23841E-13,52.80326336,2.8241E-12,4.65239E-12,12.29146696
5867,4.73775832,-5.12129E-11,25.81824229,-5.196E-11,-4.4284E-11,8.509075826
5868,-3.303727585,-3.285800888,18.24715246,-3.151066628,-3.159336176,8.668400312
5869,-11.58669322,-11.31003411,23.66798692,-11.3394585,-10.61648024,8.626806166
5870,-8.635778887,-8.498627272,30.10521345,-8.613352711,-8.231458785,8.781694193
5871,-3.35957E-10,-4.7774E-10,50.21857148,-4.70994E-10,-4.6992E-10,9.679510432
5872,1.18042E-10,4.59573E-07,74.96993825,1.65358E-10,2.44048E-07,5.955343167
5873,11.42657384,11.35067437,188.3080392,11.93087,11.48928217,8.862132672
5874,33.80991122,33.8205815,228.1844523,34.7608398,34.41355395,8.787385162
5875,51.23698338,52.30633813,201.6683752,51.71826539,51.46197361,10.28716304
5876,46.1172049,48.58701037,174.171074,47.23118332,46.48277574,10.84971583
5877,37.71149825,38.99033785,143.942304,38.81752052,38.04449856,9.741893009
5878,29.35899034,29.79558524,105.9678722,30.2315345,29.57573044,7.407504418
5879,16.0838384,16.24791565,74.76779709,16.64332794,16.21759071,10.59880968
5880,10.69366993,10.73954482,58.3112856,11.14448476,10.72759572,9.579746023
5881,10.63811473,10.68162891,60.22519502,11.06585615,10.68991678,6.871963213
5882,3.708615351,3.738559668,63.78518345,3.875284518,3.724960477,4.144871258
5883,5.321101135,5.374715673,84.97850813,5.563861042,5.357250116,2.927587619
5884,8.306819439,8.403818819,91.84050768,8.696114857,8.346705532,2.856405546
5885,8.915835638,8.986471814,119.1216505,9.208149016,8.922327567,2.174694641
5886,57.23695184,58.24298373,126.0711302,57.41088,57.50874685,4.766436848
5887,65.26260074,66.00898785,265.4659707,65.63257265,65.80981947,6.712074568
5888,66.17702909,66.31454564,261.0719672,67.87580513,66.37614281,7.678110695
5889,46.53747303,46.63055479,212.2309456,47.98104673,46.87538988,8.185876906
5890,36.56235757,36.47091985,138.515909,37.88953038,36.9619095,7.777086435
5891,45.02341872,45.34419209,93.82567308,46.12236807,45.37049292,6.966349527
5892,33.66692441,33.40669741,64.54095331,34.72509295,33.91342551,9.986183803
5893,25.86369672,25.77519837,61.16015538,26.64349936,26.0799014,9.414390801
5894,28.94993632,28.72665256,47.42245726,30.0091046,29.18548667,8.73502687
5895,23.45387591,23.66651967,57.52221636,24.33844056,23.76423913,8.294243928
5896,3.671753708,3.678236268,92.96413314,3.838582795,3.716776303,7.794406992
5897,39.81755791,40.33986873,123.2875158,41.41220069,40.2799952,7.697126788
5898,71.31662691,72.70554699,84.85319391,73.75507256,72.18417314,7.351234023
5899,91.08597029,91.67253231,114.729674,90.37333912,91.22155263,4.627194919
5900,74.19389133,74.06841719,84.07779785,73.14235062,73.98043209,3.861981034
5901,52.48862459,52.86290351,87.99060978,52.25212903,52.37487861,2.039940007
5902,37.85553491,37.95877861,40.58695593,38.38351491,37.94228962,0.29452187
5903,20.78314288,20.6538758,43.93782484,21.35040535,20.72023932,5.40675E-11
5904,22.96277927,23.06573764,30.76314396,23.57537409,22.90500952,2.0882E-11
5905,25.74889674,25.708407,25.80596097,26.30896663,25.66403716,-1.43351E-11
5906,26.27283241,26.21390197,26.30025063,26.83079261,26.1503672,-2.62783E-09
5907,27.14694311,27.07299764,27.19764239,27.65059451,27.10283841,-3.3228E-10
5908,24.80582322,24.73989797,24.66127849,25.44525189,24.83515499,-1.25475E-10
5909,31.46231688,31.3960201,31.26090076,32.20360473,31.45653258,-3.30514E-10
5910,68.63603001,69.44592944,68.21258941,69.35762062,68.97814402,2.39051E-11
5911,80.66273558,82.49979805,81.45817424,81.33262405,81.73144066,0.752650463
5912,72.0374476,73.61952389,93.39959031,72.90743442,72.553626,2.45618509
5913,59.4332144,60.15056604,120.5839876,60.53090307,59.98330315,1.76169159
5914,51.39949513,51.88967662,112.5940855,52.26711588,51.80986045,2.228349709
5915,41.39733621,41.86944647,97.0246334,42.21223764,41.80080023,1.566072966
5916,38.28471999,38.88725308,84.66212058,39.07379583,38.78663508,0.119307607
5917,31.29856454,31.35017312,84.21289132,32.275982,31.72146004,4.8045E-11
5918,26.98921902,27.21525504,86.50391398,27.63821779,27.36808557,3.60808E-11
5919,34.12118637,34.43962872,71.194262,34.69214729,34.43180604,0.226921237
5920,40.80937374,41.37855563,77.87763692,41.56144932,41.01255664,2.471432582
5921,62.48117296,63.80134385,93.27221422,63.59266914,63.31814994,3.031206164
5922,95.7299426,97.00917318,133.625567,97.02176011,96.66390497,3.641612829
5923,106.7046231,108.5651615,180.7877204,105.5005214,107.0669081,2.707245665
5924,98.10217799,100.4771794,212.176453,97.24282594,99.18542742,2.479025207
5925,70.08579933,71.47814248,165.2929548,69.90876334,70.90384786,1.827517806
5926,35.58410021,36.4564915,146.8552006,36.32392565,36.02583343,1.573578575
5927,45.42081523,46.46048452,102.4351676,46.79203275,46.05512951,1.960141153
5928,49.5948408,50.33108022,106.4382732,50.14783145,50.240383,4.867812514
5929,49.74054993,50.01730017,109.5178188,49.97769821,50.03974863,5.009078989
5930,51.69923671,51.95039311,115.056524,51.67425824,52.24676599,4.57718777
5931,52.93086518,53.26823027,114.0196493,52.80191182,53.61858688,4.215486776
5932,54.25804546,54.56697118,125.5060797,54.30113291,54.98703957,4.123975363
5933,66.73059377,67.3800155,153.379315,66.858529,67.69201795,3.642817557
5934,90.20805251,92.53254258,256.3292126,89.56255365,91.34530004,7.45492754
5935,103.4624639,105.2506622,412.8651176,101.1524779,104.3223171,8.799050338
5936,101.6651105,103.4731667,302.0431425,98.80181891,102.3314639,10.20342376
5937,83.8882525,84.84564051,366.5032756,82.00958392,83.9847823,10.1706896
5938,74.06866066,74.62872427,199.0021012,72.48620316,74.03372899,11.15697525
5939,66.97835083,67.2977327,168.1346307,65.8314937,66.8855765,14.26184726
5940,60.31037357,60.43418734,139.9952459,59.78874215,60.11900806,13.41512105
5941,55.61403443,55.62540398,122.6896952,55.30481192,55.44969915,12.16354466
5942,47.89016021,47.60238244,107.3310904,48.12513664,47.71219844,12.7717532
5943,47.72146213,47.48706692,119.1804558,47.89977017,47.62013593,12.92898369
5944,56.11471203,55.98176048,117.0626953,56.41884626,56.30641286,15.7690973
5945,76.35581392,76.97794212,146.9154872,76.69446963,76.97896005,15.57326752
5946,91.39596137,91.73570466,175.4314311,90.95199094,91.39455649,15.5187486
5947,78.67669109,79.12810556,197.4896109,78.50664129,78.84536488,14.77261119
5948,70.21714547,71.03042913,140.1903443,70.40771965,70.516268,14.57463922
5949,53.71772642,54.4931952,77.28981858,54.18673252,54.0750636,13.97948202
5950,40.22041853,40.52275831,40.37267488,40.73422183,40.29692644,12.13113958
5951,39.34304502,39.53560401,39.25567454,40.65597895,39.46224681,6.617367765
5952,36.04754842,36.34755762,70.40766825,37.04872122,36.12456141,9.329288013
5953,34.51212063,34.80602045,62.40400649,35.41940584,34.5489843,8.244485337
5954,24.12932152,24.27565723,46.19257798,24.88277929,24.14365406,6.804237721
5955,16.31071558,16.44785442,32.01445448,16.79850761,16.33727162,5.899611749
5956,9.983058703,10.07916413,19.34740587,10.46964717,10.07237787,6.667251031
5957,17.13970209,17.36473001,17.30675281,18.03326345,17.24781063,6.246046114
5958,34.73736127,35.73824536,34.98298318,36.24355447,35.15886913,0.625132181
5959,25.02278671,25.85395171,25.4495371,26.68727209,25.36547318,8.094903931
5960,2.916224689,2.966123539,8.072872187,28.7026656,2.961300436,10.68679392
5961,-4.03961E-11,0.002065199,0.001632333,28.79921335,0.002680565,11.20821788
5962,1.31348E-11,0.001375093,0.001081315,18.4021234,0.001793233,11.0296091
5963,-3.73216E-12,0.000700681,0.000558669,9.693339576,0.000911388,11.99187628
5964,-0.000922227,0.000246378,1.28825E-11,16.52380633,0.00059442,10.79521425
5965,-0.000986044,-3.788759868,-0.00062216,17.40003876,9.49424E-11,10.76239978
5966,-0.000832078,-6.511075465,-0.000320503,9.021131307,-1.13213E-09,9.804672944
5967,-0.000214851,-0.470544292,-8.41828E-05,2.354583666,1.03512E-10,11.84414368
5968,-1.48883E-10,0.000732369,0.000586398,10.33664141,0.000947001,14.22932753
5969,17.51255944,17.16489956,17.16606,30.83389871,17.45870014,11.95918387
5970,27.80309859,27.50913533,27.17711689,41.41711312,27.62882644,12.16807079
5971,30.50672087,30.2654204,29.72483933,32.36286345,30.36714855,10.28317962
5972,36.21182876,36.51552504,35.15934575,37.43029736,35.99038699,9.819419471
5973,22.23356578,22.22793543,21.76345831,23.05706087,22.13470015,7.887465517
5974,12.87277334,12.88892262,12.63165329,13.39503606,12.77660476,3.851650654
5975,2.709689339,2.663502274,2.666214896,2.859884047,2.702921176,0.13162784
5976,9.78022E-12,4.61514E-12,1.27628E-11,4.71528E-11,9.40476E-12,4.108007848
5977,7.63155E-12,2.74059E-12,6.58087E-11,3.44541E-11,7.05272E-12,2.59786146
5978,5.34125E-12,-1.66345E-12,1.04323E-11,2.67515E-11,1.73189E-12,2.017189218
5979,6.59027E-07,-8.93108E-13,1.53926E-11,2.80176E-11,1.8849E-12,1.712668702
5980,8.14957E-12,4.23468E-12,2.18244E-11,4.42669E-11,9.61735E-12,2.151523214
5981,-0.000213577,5.81252E-05,1.87901E-11,3.75321232,0.000135215,2.604097135
5982,15.55680491,15.54796533,14.94156131,16.61647334,15.76001927,7.105382242
5983,28.35224863,28.86487053,27.47434069,29.32342295,28.96814607,11.01264194
5984,23.08665917,22.85962835,22.26934998,23.60952609,23.4438684,6.358328889
5985,20.17681583,13.29082832,14.4469171,23.3307649,22.54559774,7.077692521
5986,5.753077589,1.00561E-11,1.216332695,8.027347628,7.635842304,6.834585228
5987,1.174538988,1.153535709,1.135585116,3.107538464,1.16088202,6.81636328
5988,1.16798E-11,1.54141E-07,7.46219E-12,3.75497E-11,1.25976E-11,4.543055176
5989,5.380787996,5.293411692,5.166812288,5.762573128,5.369839193,4.146230098
5990,4.94785E-06,0.000176795,0.000135761,2.44997457,0.000228816,3.558518976
5991,2.20418E-11,7.24679E-07,1.94045E-10,5.808171963,0.000686803,4.930785937
5992,7.73146E-12,8.01966E-11,8.25801E-11,3.466647787,0.000409667,6.153793207
5993,6.481320072,6.425347032,6.426695131,6.775510496,6.434390224,11.59067387
5994,23.70040887,23.54591149,23.452523,24.48594587,23.58529581,6.903905193
5995,41.97336712,41.96450914,41.5273021,43.18502492,41.94735797,7.516996959
5996,44.3011923,44.72777821,44.06783328,45.29399952,44.32980733,5.479311292
5997,23.69061291,23.6879321,23.58740871,24.45167077,23.53916139,11.12645191
5998,24.74965441,24.72010773,24.48566642,25.62469365,24.60896599,9.496818445
5999,31.44193593,31.18566487,30.90113301,33.08679795,31.24613483,6.704276771
6000,39.05104399,38.94423025,55.27803491,40.36453662,38.72317342,-4.93038E-11


==> TS_Data/S2_curtailment_data.csv <==
time,BE2,OFW_DEC,OFW_DK,OFW_NL,OFW_NO
5750,39.09754006,1.367294576,1.444777189,11.9987509,100
5751,0,0,0,0,100
5752,0,0,0,0,100
5753,0,0,0,0,100
5754,0,0,0,0,100
5755,0,0,0,0,100
5756,0,0,0,0,100
5757,0,0,0,0,100
5758,0,0,0,0,100
5759,0,0,0,0,100
5760,0,0,0,0,100
5761,0,0,0,0,100
5762,0,0,0,0,100
5763,0,0,0,0,100
5764,0,0,0,0,100
5765,0,0,0,0,100
5766,0,0,0,0,100
5767,0,0,0,0,100
5768,0,0,0,0,100
5769,0,0,0,0,100
5770,0,0,0,0,100
5771,0,0,0,0,100
5772,0,0,0,0,100
5773,0,0,0,0,100
5774,0,0,0,0,100
5775,0,0,0,0,100
5776,0,0,0,0,100
5777,0,0,12.0449081,0,100
5778,0,0,26.35258092,0,100
5779,0,0,32.58156558,0,100
5780,0,0,36.92423691,0,100
5781,0,0,38.08612235,0,100
5782,0,5.996166218,40.51408632,0,100
5783,0,11.48513236,39.62510367,0,100
5784,0,16.68524571,39.02451868,0,100
5785,0,5.7799839,37.4983982,0,100
5786,0,0,30.3046887,0,100
5787,0,0,23.23642721,0,100
5788,0,0,15.56136146,0,100
5789,0,0,6.174180823,0,100
5790,0,0,0,0,100
5791,0,0,0,0,100
5792,0,0,0,0,100
5793,0,0,0,0,100
5794,0,0,0,0,100
5795,0,0,0,0,100
5796,0,0,0,0,87.22364008
5797,0,0,0,0,83.03496855
5798,0,0,0,0,75.71818594
5799,0,0,0,0,92.53357452
5800,0,0,0,0,76.82297242
5801,0,0,0,0,75.12551848
5802,0,0,0,0,74.78836092
5803,0,0,0,0,73.49086752
5804,0,0,0,0,90.98970851
5805,0,0,0,0,85.58931028
5806,0,0,0,0,100
5807,0,0,0,0,100
5808,0,0,0,0,100
5809,0,0,0,0,100
5810,0,0,0,0,100
5811,0,0,0,0,100
5812,0,0,0,0,100
5813,0,0,0,0,100
5814,0,0,0,0,49.91229539
5815,0,0,0,0,0
5816,0,0,0,0,0
5817,0,0,0,0,0
5818,0,0,0,0,0
5819,0,0,0,0,0
5820,0,0,0,0,0
5821,0,0,0,0,0
5822,0,0,0,0,0
5823,0,0,0,0,0
5824,0,0,0,0,0
5825,0,0,0,0,0
5826,0,0,0,0,0
5827,0,0,0,0,0
5828,0,0,0,0,0
5829,0,0,0,0,85.22156444
5830,0,0,0,0,100
5831,0,0,0,0,100
5832,0,0,0,0,100
5833,0.261455346,1.02393E-05,3.75873E-06,1.36289E-06,100
5834,0.015161767,0.077020908,0.033106374,0.028290667,100
5835,0.597476143,2.53694146,1.396117712,1.150648088,100
5836,9.615309243,21.55516466,15.23350413,13.58461393,100
5837,5.955284971,16.61506228,11.82929021,9.359479793,100
5838,0,0,0,0,100
5839,0,0,0,0,97.31955254
5840,0,0,0,0,39.49898003
5841,8.039415514,24.04510213,18.57696777,11.66517278,18.06063633
5842,48.10777806,26.81652979,20.49409621,42.19620728,0
5843,76.92726708,44.1983199,44.79533583,57.61452677,0
5844,88.26150031,54.62859137,52.47781423,72.20544837,0
5845,87.27578162,56.08980303,41.28511854,74.16447448,0
5846,98.74534808,84.6047156,55.20823524,94.66825648,0
5847,97.77016216,82.30355448,70.04936675,89.3230425,0
5848,5.1860606,13.8426422,27.89460836,7.417984186,0
5849,0,0,0,0,0
5850,0,0,0,0,0
5851,0,0,0,0,0
5852,0,0,0,0,0
5853,0,0,0,0,0
5854,1.975126536,2.785561494,22.83194455,3.282953309,0
5855,0,0,0,0,0
5856,8.089644614,9.319573004,30.08888864,11.14110213,0
5857,25.38432438,26.28337515,35.89222146,28.8656158,0
5858,26.29749923,25.34430747,36.04997018,28.40088829,0
5859,34.3350371,38.70924141,38.3363179,37.05338054,0
5860,31.81521198,33.60672803,37.04233326,31.76549724,0
5861,34.23665013,38.88675113,37.36889153,34.59721499,0
5862,24.73638625,23.09691556,32.62753879,23.33396351,0
5863,29.981023,30.38972626,35.39507236,29.32007598,0
5864,40.21399219,53.07187708,39.97066397,42.13915385,0
5865,62.84437341,80.89348331,49.50184568,59.76800832,0
5866,45.09405028,61.33156472,41.05095393,42.54795221,0
5867,83.8138509,93.93168199,52.84756655,76.29346337,0
5868,100,100,100,100,0
5869,100,100,100,100,0
5870,100,100,100,100,0
5871,96.3333516,98.99140742,94.21045937,97.5114943,0
5872,7.86789141,4.279703719,8.381605866,5.333484276,0
5873,0,14.34881943,0,0,0
5874,0,16.84253769,0,0,0
5875,0,27.28901428,0,0,0
5876,0,25.15277318,0,0,0
5877,0,18.63071134,0,0,0
5878,0,20.11003977,0,0,0
5879,0,20.59202246,0,0,0
5880,0,24.77620449,0,0,0
5881,0,27.28948868,0,0,0
5882,0,19.16897629,0,0,0
5883,0,8.646043006,0,0,0
5884,0,7.560128733,0,0,0
5885,0,17.43972164,0,0,0
5886,0,16.85928869,0,0,0
5887,0,1.60082106,0,0,0
5888,0,0,0,0,1.103741937
5889,0,0,0,0,0.09978123
5890,0,0,0,0,0
5891,0,0,0,0,0
5892,0,0,0,0,7.70047193
5893,0,0,0,0,11.39919773
5894,0,0,0,0,14.84080469
5895,0,0,0,0,4.333088525
5896,0,0,0,0,0
5897,0,0,0,0,0
5898,0,0,9.144665706,0,17.71266685
5899,0,0,14.91776577,0,25.90707591
5900,0,0,19.37178538,0,25.53924858
5901,0,0,29.7404367,0,20.79381086
5902,0,0,23.67954868,0,35.32027441
5903,0,4.433314291,24.93043509,0,54.64969404
5904,0,0,22.5248471,0,67.83282893
5905,0,0,22.83097675,0,90.6462449
5906,0,0,0,0,99.81521091
5907,0,0,4.629075209,0,98.82465996
5908,0,0,18.04239966,0,96.46089142
5909,0,0,19.57347953,0,99.06526704
5910,0,0,22.90108072,0,66.37169282
5911,0,0,11.20997268,0,44.78512053
5912,0,0,5.91030716,0,44.8756087
5913,0,0,0,0,42.486375
5914,0,0,0,0,41.24486674
5915,0,0,0,0,37.06764625
5916,0,0,0,0,29.21799244
5917,0,0,0,0,46.27127725
5918,0,0,0,0,48.08265205
5919,0,0,0,0,28.41344519
5920,0,0,0,0,29.84563983
5921,0,0,0,0,32.10273264
5922,0,0,0,0,31.44017197
5923,0,0,0,0,25.89378774
5924,0,0,0,0,7.242870591
5925,0,0,0,0,10.8690238
5926,0,0,0,0,9.554754423
5927,0,0,0,0,14.91142333
5928,0,0,0,0,9.197029244
5929,0,0,0,0,0
5930,0,0,0,0,0
5931,0,0,0,0,0
5932,0,0,0,0,2.100983771
5933,0,0,0,0,18.76160923
5934,0,0,0,0,15.92960336
5935,0,0,0,0,0
5936,0,0,0,0,0
5937,0,0,0,0,0
5938,0,0,0,0,0
5939,0,0,0,0,0
5940,0,0,0,0,0
5941,0,0,0,0,0
5942,0,0,0,0,0
5943,0,0,0,0,0
5944,0,0,0,0,0
5945,0,0,0,0,0
5946,0,0,0.373135142,0,0
5947,0,0,16.93949518,0,0
5948,0,0,16.2901097,0,0
5949,0,0,16.45673214,0,0
5950,0,0,17.92817713,0,0
5951,0,0,16.69189876,0,0
5952,0,0,10.98056584,0,0
5953,0,0,14.56698783,0,0
5954,0,0,10.21119896,0,0
5955,0,0,11.54340147,0,0
5956,0,0,10.51401505,0,0
5957,0,0,15.85192426,0,0
5958,0,0,25.55359382,0,0
5959,0,0,27.28012796,0,0
5960,0,0,28.8631285,0,0
5961,93.83760884,0,30.3118424,0,0
5962,19.81945748,0,33.95907385,0,0
5963,73.52583474,1.18313E-06,23.05322074,0,0
5964,99.9999998,4.28874E-06,53.52667792,0,0
5965,100,99.9999972,99.99999951,1.776012177,0
5966,99.99999979,99.99999245,99.99999574,99.09076634,0
5967,99.99999815,99.99994632,99.99998303,4.43927107,0
5968,82.99328116,2.42402E-07,13.13054486,0,0
5969,0,0,43.35297705,0,0
5970,0,0,45.33585223,0,0
5971,0,0,49.90746857,0,0
5972,0,0,49.57394589,0,0
5973,0,0,48.88004215,0,0
5974,0,0,48.40750047,0,0
5975,0,0,48.32226331,0,0
5976,39.83737098,41.71941785,62.68861688,32.3524393,0
5977,39.52024364,45.3559286,66.74443068,38.47328948,0
5978,40.20878805,54.8185399,72.95470492,46.23515971,0
5979,40.70966478,57.04262018,73.86517762,48.01176126,0
5980,37.64065306,39.89621031,63.36501782,34.408929,0
5981,99.99998181,10.78667906,66.66723543,2.71312E-06,0
5982,0,23.35533871,46.90325326,0,0
5983,0,13.44742408,48.14558374,0,0
5984,0,13.56669368,47.26231014,0,0
5985,0,6.640366272,45.01895484,0,0
5986,0,12.65332136,42.1250705,0,0
5987,0,0,38.44602347,0,0
5988,36.60421963,19.27795951,36.17175986,18.9651277,0
5989,0,0,27.00741927,0,0
5990,72.27169967,2.33767E-06,24.51114343,5.72737E-06,0
5991,30.59314928,14.6642856,30.66963521,6.27338E-07,0
5992,35.54981925,3.822968059,34.7203083,1.17558E-06,0
5993,0,33.13162888,39.95458007,0,0
5994,0,38.3225412,42.22443731,0,0
5995,0,45.07316671,41.42784241,0,0
5996,0,47.59919841,43.50823821,0,0
5997,0,46.47149199,43.60484493,0,0
5998,0,43.39307302,40.90574955,0,0
5999,0,29.94853497,39.00647441,0,0
6000,0,13.95399769,37.2633097,0,76.81903136


==> TS_Data/S3_Price_data.csv <==
time,BE,DE,DK,GB,NL,NO
5750,19.66630411,19.55990928,19.72648246,19.57668499,19.56373834,-2.222510729
5751,27.29129581,27.29152435,27.43371367,27.27514643,27.09891893,-2.395378563
5752,48.5043542,48.36051709,48.88862263,48.52373077,48.15893614,-2.856905595
5753,78.53486516,79.25026731,80.46004243,76.8982593,78.58351881,-3.786671463
5754,113.9607614,116.0606945,129.1548563,109.2558795,114.3245047,-4.331881677
5755,127.6103618,129.3895187,211.08306,120.3316582,127.5293958,-4.77399085
5756,122.6353053,124.0835452,244.1349543,115.2426787,121.9627756,-5.309448064
5757,97.03685892,98.40764904,169.0477077,92.59319384,96.27238999,-5.423116396
5758,77.73636096,79.15556453,117.3075521,75.2631803,77.67189666,-6.483927413
5759,68.44635795,69.3786294,93.98065316,66.76723486,68.28635631,-8.856992809
5760,68.97866716,69.68107086,104.2616174,67.29562135,69.26912857,-13.18994946
5761,63.48414964,64.15608628,95.01608647,62.05747936,63.65975515,-10.50249764
5762,62.71998179,63.55231478,90.24757308,61.5638133,63.25047596,-11.3355984
5763,67.66049595,68.71179657,92.30231903,65.96307587,68.13178728,-11.19458496
5764,66.79261862,67.73461966,83.3800865,65.18680427,67.35075716,-10.8828274
5765,78.14239139,78.91349948,95.70408709,76.64651148,78.51732212,-10.93140696
5766,101.0796405,103.7135415,103.977671,97.68515266,102.1711046,-9.650412567
5767,104.4022254,106.4775659,133.3510775,100.7147484,105.2265614,-5.092588544
5768,97.5526204,99.30596144,144.7500027,94.68411737,97.67436102,-1.843451682
5769,87.19931468,87.86075802,119.7863281,85.18552674,87.62998983,-1.880444917
5770,75.08888484,75.24030284,81.36250567,73.80746862,75.16831694,-0.082807707
5771,60.12162863,59.78553205,61.2545587,59.75115121,59.82482589,-0.114737781
5772,53.09634922,52.56117311,53.73288499,53.32536764,52.46776384,-0.407259582
5773,45.16835856,44.68052511,45.6337783,45.27986757,44.58048004,-0.88676557
5774,36.80440058,36.4303737,36.94938594,37.06164003,36.2694887,-0.868763552
5775,42.45405323,42.21274278,42.70182517,42.38446747,42.15955893,-2.147681054
5776,57.40058082,57.23855809,57.78331014,57.12392547,57.17089081,-1.124541313
5777,69.09390332,69.31964274,69.67576403,68.41238733,68.95925611,-1.511937877
5778,88.68066938,88.92334223,89.74743488,87.66023191,88.97137257,-1.362686223
5779,111.4184078,113.0994874,112.5290964,106.9902624,111.2674643,-1.338615647
5780,112.6829367,114.4102361,113.6599421,107.1138747,112.2824911,-1.840243053
5781,80.50441928,82.2318099,81.33540538,77.74045062,80.52032708,-2.122173948
5782,71.93972598,73.16686379,72.37719486,70.0632797,71.69397626,-5.700856903
5783,73.88297036,74.97127092,73.8941832,72.91235178,73.66355299,-8.56055653
5784,68.77024063,69.77062992,69.44895449,67.61288944,68.56898459,-6.75068791
5785,64.80733244,65.78699549,65.43372148,63.72179157,64.62353188,-6.971003792
5786,54.73662432,55.07489192,55.11395737,54.06534961,54.5326538,-8.231475535
5787,57.14374633,57.51296463,57.64569895,56.47586339,56.9352881,-7.660328907
5788,58.50613482,58.56569788,58.84734861,58.02004067,58.49093094,-8.430030367
5789,76.04607476,76.64009486,76.90334534,75.04823251,76.27414267,-11.22455817
5790,114.8169237,117.1659468,116.1610795,112.0283136,115.2578228,-7.15488386
5791,117.4795024,119.5153444,120.6193048,112.9013397,118.102706,-4.539354671
5792,103.1011724,105.4623109,210.1776691,99.14785904,103.9008752,-1.619762342
5793,80.91941995,81.35514307,167.3285504,78.70164002,81.10520492,-1.140248426
5794,75.36961017,76.25636652,136.7354004,73.01448945,76.10074561,-1.452485429
5795,59.8841098,59.68262706,82.380365,58.41808414,60.25664939,-1.412990997
5796,44.80038802,44.49391271,62.45646421,44.09289141,44.65357557,0.820431422
5797,38.80949255,38.61266613,49.58796376,38.36549765,38.60915311,1.058045712
5798,45.74481516,45.3921632,46.90594585,45.51684839,45.52007282,1.678563937
5799,59.4683328,58.87097104,77.03766001,58.75715091,59.52000307,0.443941359
5800,85.19091246,86.55757014,99.23877324,83.01585687,85.31263325,1.102551227
5801,88.2519627,89.17948564,131.364797,85.7770367,88.52126296,1.026403607
5802,122.2024716,124.9843791,141.2173571,116.9465028,122.9623169,1.064326366
5803,136.3621541,138.4700016,231.7786632,128.8689476,136.2190317,1.047364762
5804,142.6056301,145.1978465,232.8481828,132.5127563,142.9370473,0.347406512
5805,119.6075914,121.618558,179.7775635,112.4509776,119.5361681,0.57103984
5806,106.8431571,109.6676622,128.6375389,101.742553,107.1486667,-0.761857676
5807,88.43363053,90.26799289,119.4469609,85.91445535,88.55323279,-3.512022631
5808,89.07741753,90.97064347,166.9440828,86.33572228,89.57762444,-5.776050774
5809,68.98099293,69.35167946,129.3596193,67.88814944,68.75678456,-6.808313921
5810,65.17875953,65.41827033,117.0885624,64.40644329,65.04729716,-6.812644643
5811,65.50072222,65.76375985,109.6952922,64.63125421,65.58159178,-6.896203714
5812,69.22042943,69.59653521,115.7984184,68.21780096,69.42493918,-5.65056328
5813,86.024777,87.14322748,125.7795891,84.3411856,86.40822076,-5.457874024
5814,122.5635982,124.8647747,225.0248673,118.7609286,123.4046636,1.885815969
5815,132.1563972,134.5682149,299.8822198,129.0114311,133.2468085,6.682411402
5816,117.1919463,119.3242842,238.5523849,113.9006811,117.2033348,8.818342466
5817,87.7783892,88.37326452,171.2493176,85.61763385,87.66519258,9.258339314
5818,79.65739989,80.45808234,110.4016256,77.53997844,79.75218893,8.561513082
5819,71.88460269,72.80914215,81.31871024,70.07568175,71.90078071,7.653824086
5820,67.95184181,68.36882528,69.84014231,66.71902134,67.90314608,7.611378987
5821,58.28584959,57.82282513,59.52827691,57.76688695,58.23308482,8.275907443
5822,58.79632826,58.1758296,59.3780974,58.85452244,58.57020057,7.358826036
5823,61.74714709,61.11614491,62.5999707,61.57168188,61.5109179,4.325936907
5824,65.31063054,65.46870928,65.58444779,64.80725333,65.04440387,3.802398898
5825,84.39020381,84.68599199,86.40939818,83.00509555,84.37041332,2.762330095
5826,120.8824626,123.5825911,163.7125897,117.7652042,121.5744614,2.910536579
5827,124.1223298,126.8464629,182.8374406,119.8605377,125.2430377,3.601179821
5828,122.3093201,124.756024,209.0912448,118.3175463,123.4072795,2.387606362
5829,103.8256715,105.6276642,186.3861094,100.4910684,104.5075598,0.380316435
5830,82.30438659,82.89236603,161.3686656,80.34935267,82.38122212,-0.585460344
5831,81.92546321,82.54492116,123.1650922,80.56033843,82.0085487,-2.479204478
5832,78.98555734,79.58735337,114.9995005,77.24039738,79.32048046,-0.764522777
5833,68.56262649,68.56019534,105.6846976,67.72248263,68.31285729,-2.657156866
5834,70.62343754,70.5725697,106.5174898,70.04624005,70.41722889,-3.661052852
5835,66.98640561,66.97580208,105.8509028,66.34876984,66.87075221,-3.938395536
5836,63.06190372,63.08690165,110.2278832,62.3700711,63.14218932,-3.372665281
5837,65.58410913,65.65136023,116.3488649,64.83722904,65.75749743,-3.509409968
5838,79.50927448,80.57107438,121.6922461,78.24859386,79.65077675,-1.983409726
5839,95.63986651,97.22444423,148.8829133,93.89179427,96.44523086,-7.04485E-10
5840,86.37419456,87.40263544,158.2772009,84.7456335,86.31360195,1.828597066
5841,67.03996447,66.86853729,132.717702,65.83775639,66.95134251,2.632230809
5842,44.96227589,44.75342115,93.69774981,44.23320346,45.01807527,5.424097247
5843,30.83641922,30.74976674,56.56809604,30.45375032,30.6797818,5.703776575
5844,8.18635632,8.199171828,37.92154197,8.149511201,8.016151885,8.886801922
5845,4.597400058,4.564508418,23.68315369,4.634982427,4.509634332,9.445000875
5846,-1.18115E-10,-1.35702E-10,18.72811632,-1.35357E-10,-1.3273E-10,9.913985006
5847,1.555175493,1.564689581,23.63701586,1.58263993,-7.14202E-10,9.974648743
5848,33.60132357,33.64250571,35.57605322,33.69516185,33.40377174,7.303163311
5849,67.81994841,67.69545561,111.4934142,67.43458726,67.52694576,6.966197947
5850,106.3065428,107.7466452,221.9009494,104.1536461,106.7477613,7.843047041
5851,111.0396317,113.7487256,276.1579744,107.1793038,111.5509941,6.669570979
5852,101.9591216,104.1573997,272.0062631,98.43685434,102.7264142,7.133433852
5853,84.41746145,85.62468785,237.4052549,82.05374807,84.79472729,7.626919196
5854,68.43939524,68.94153775,204.9518297,66.84258731,68.55985435,6.741361223
5855,68.11808556,68.22720104,192.2920747,66.87442805,68.19332933,5.692437931
5856,62.13308394,62.49610602,321.417105,60.85564337,62.35088246,10.45941874
5857,54.20352563,54.23864808,175.6711531,53.23216167,54.28776653,9.722474763
5858,46.46766427,46.46118177,116.3876626,45.54566224,46.3977209,8.8161506
5859,41.10368157,41.09939976,60.86306599,40.08165046,41.01981994,8.774110842
5860,40.09791879,40.39931877,40.71305456,39.19433538,40.1634704,9.198931779
5861,41.64633805,41.79671885,42.10148793,40.75673765,41.65618478,7.8746247
5862,46.701233,46.89373528,47.27463334,45.69050725,46.80244989,8.406882677
5863,47.3489593,47.29698831,51.87466684,46.44863735,47.41259616,9.717100044
5864,39.53190853,39.33867679,48.53420819,38.8745704,39.56666568,11.65253633
5865,21.18811803,21.166887,87.47411813,20.90987454,21.14063008,12.82333318
5866,18.79268568,18.85396462,52.80326336,18.50146839,18.75733887,13.47855841
5867,4.73775832,3.883207876,25.81824229,3.926703184,3.894846971,10.07181978
5868,-3.14422064,-3.125733453,18.24715246,-2.998348688,-2.932694211,10.19508059
5869,-10.90339876,-10.60897075,23.66798692,-10.93138214,-9.975412677,10.00654755
5870,-8.517436385,-8.402403458,30.10521345,-8.488139731,-7.935615332,9.998057645
5871,-2.82745E-10,-4.25555E-10,50.21857148,-4.20118E-10,-4.19973E-10,10.67032309
5872,45.95795943,45.74880872,74.96993825,46.13464464,45.28939415,7.011327377
5873,65.17326016,64.64509151,188.3080392,64.71176676,64.79666602,9.812581782
5874,98.06719615,98.18893506,228.1844523,95.98183322,98.71795804,9.90691938
5875,117.0631062,119.4121863,201.6683752,112.5193111,116.9572153,11.46948764
5876,107.0365524,110.1189908,174.171074,103.2564907,106.9487043,12.31307768
5877,89.67868171,91.08592073,143.942304,87.10180518,89.64359026,11.66316658
5878,73.33316264,73.68895425,105.9678722,71.61960028,73.41056716,9.493555459
5879,71.10190142,71.25601014,74.76779709,69.95494246,71.04537152,12.18088168
5880,68.93703383,69.30898226,69.9973692,68.08006756,68.65145478,11.24626935
5881,67.18896139,67.51458679,68.28819269,66.289398,67.04971443,8.836242538
5882,67.36712903,67.62492266,68.47965368,66.50485564,67.06283358,6.691209926
5883,66.23685721,66.57140612,84.97850813,65.31313834,65.94928459,5.567224888
5884,69.92974572,70.33870489,91.84050768,69.05918375,69.68621327,5.645991847
5885,75.80425998,76.2013079,119.1216505,74.68272744,75.77759516,5.801597382
5886,119.9652911,121.9772091,126.0711302,115.6340193,120.239344,8.974662371
5887,123.837412,125.7907252,265.4659707,118.694811,124.4491324,11.85603758
5888,121.5334461,123.0902867,261.0719672,118.0544712,121.4342593,14.5766273
5889,112.9137763,114.4147134,212.2309456,109.7802191,113.2198493,14.83363172
5890,92.08510095,92.19712031,138.515909,90.35724123,91.80229339,14.38919792
5891,92.32441877,92.99643938,94.9309347,90.37094223,91.85638266,13.40763701
5892,74.72685392,74.19694728,76.25778282,73.96571173,74.40706946,15.43285445
5893,66.90313333,66.4123785,68.39098215,66.09768368,66.6674411,14.64411646
5894,64.81338053,64.21592033,65.9525964,64.37825427,64.57970972,13.85387751
5895,73.87297277,74.35895837,75.44419357,72.56814239,73.64303388,13.37737162
5896,76.13802939,76.28120491,92.96413314,74.8437407,75.77482148,12.7009038
5897,116.9178359,118.4901033,123.2875158,113.8404249,117.4283902,12.58089417
5898,136.79402,139.4985132,139.7988824,133.5199678,137.840699,12.37797985
5899,163.6828982,166.244557,166.1343524,155.0150388,164.4065975,9.410780076
5900,131.2305455,131.636341,132.1627029,124.7083345,131.2299344,8.488189309
5901,110.2185124,112.2729209,112.4142044,105.6433321,110.5115419,6.832424958
5902,85.00284112,86.13012362,85.96511205,82.51900043,85.3507422,4.82682385
5903,74.93735535,75.53998641,75.86162875,73.35402118,74.97900524,3.095990391
5904,62.69000749,63.12537825,63.18362695,61.92300532,62.54684887,2.259872525
5905,55.05265693,55.07194396,55.43971357,54.69252017,54.86825372,0.660198317
5906,53.41986481,53.40005369,53.74201,53.16569769,53.24077686,-1.38671E-09
5907,57.18665134,57.18160929,57.63252496,56.73218384,57.20314084,0.030016459
5908,60.97120513,60.98928429,61.09926982,60.56546566,61.1464967,0.256047488
5909,72.70278464,72.74424982,72.6426823,72.30299688,72.8481389,-6.13517E-11
5910,109.4019859,111.3073058,109.6638647,107.5757759,110.0521709,2.4630545
5911,125.5399724,128.2415904,127.1985846,122.2300028,126.5984593,5.869166401
5912,116.9921539,119.2204321,119.898518,113.8994794,117.1401822,7.917792201
5913,99.66030432,100.5088633,120.5839876,97.85852363,99.6944865,7.338338603
5914,88.44521288,88.68904398,112.5940855,86.72922578,88.16778335,7.594144242
5915,79.2031493,79.29537009,97.0246334,77.74824614,78.8710072,7.192444776
5916,74.94763015,75.26212076,84.66212058,73.39519998,74.66630322,5.967767788
5917,68.34735414,67.82326419,84.21289132,67.54458501,68.06408587,4.59320835
5918,65.92915901,65.88742758,86.50391398,64.90119263,65.78793532,4.12351385
5919,69.49093331,69.7713268,71.35070924,68.22635295,69.15755082,5.876038896
5920,80.63079927,81.32882198,82.77366255,79.30822913,80.09873866,7.848613497
5921,116.0072608,118.2930566,119.2319853,113.1448849,116.6468782,8.282394828
5922,153.7219689,155.4650813,157.1019572,147.830314,153.565254,8.965258616
5923,174.8574868,178.5433643,180.7877204,162.8889111,174.6742768,7.933203099
5924,165.5742814,168.9079743,212.176453,154.3527654,166.0443193,7.591190292
5925,139.82879,141.4047883,165.2929548,132.0475726,139.9364887,7.125137121
5926,101.7626698,103.689437,146.8552006,98.47054007,101.8868493,6.486189121
5927,95.16060043,96.45763501,102.4351676,92.43267756,95.18670847,6.014598208
5928,82.68395662,83.62807096,106.4382732,80.55596265,83.12276381,8.971330668
5929,73.54686907,74.0632385,109.5178188,72.00125106,73.6913167,8.785862042
5930,71.94384279,72.45781711,115.056524,70.3220123,72.52493731,8.006088021
5931,72.29197843,72.92518384,114.0196493,70.57843443,73.03982165,7.785275523
5932,74.08841797,74.60406776,125.5060797,72.56273369,74.91088206,7.83033615
5933,89.38193818,90.16583135,153.379315,87.55460278,90.2480256,7.542562337
5934,121.324488,124.106582,256.3292126,117.2638978,122.2388038,11.54181741
5935,130.6740023,132.7734162,412.8651176,124.4329123,131.1732727,14.38301038
5936,119.3953045,121.6512864,302.0431425,114.0658647,120.071509,15.68403351
5937,92.91409795,94.17329483,366.5032756,90.02061655,92.96739914,15.83207553
5938,80.94821639,81.69809321,199.0021012,78.61720989,80.86505767,16.5211736
5939,75.50940266,76.12159533,168.1346307,73.57814335,75.35774036,17.78298113
5940,75.06387476,75.67895157,139.9952459,73.48922529,74.70960342,16.49670016
5941,73.09311287,73.59135947,122.6896952,71.71935658,72.69681353,14.80778562
5942,75.24418434,75.65731391,107.3310904,74.10037103,74.81677292,14.91230879
5943,79.69624204,80.15212707,119.1804558,78.29396626,79.55061368,15.06808394
5944,92.21553404,93.25781882,117.0626953,90.39655475,92.58228213,17.8042738
5945,116.7225676,119.4055442,146.9154872,113.4882453,118.2025493,17.42180092
5946,139.107641,141.533936,175.4314311,133.3335956,139.6972518,17.34733088
5947,138.1115221,140.2644717,197.4896109,130.8350131,138.5549247,16.4690276
5948,127.5386837,129.6564322,140.1903443,121.3025703,127.8873366,16.51121914
5949,100.1554749,102.4100175,102.4700889,96.7233261,100.7863105,15.74160212
5950,80.81224032,81.89791326,81.8124036,78.77252572,80.93511981,14.11342745
5951,72.2018441,72.94594695,72.66795418,71.04965059,72.2650812,8.91052044
5952,70.65360995,71.28241431,72.14768094,69.26324233,70.50421528,11.46793752
5953,63.31366239,63.83285824,64.5745133,62.12245063,63.12574668,10.50026263
5954,57.58552694,57.75843586,58.40420719,56.86485145,57.4103775,9.370229796
5955,52.68067829,52.91516013,53.17071929,52.06422159,52.5693965,8.606131964
5956,48.5710153,48.77489098,48.8355988,48.28704787,48.62170612,9.050104259
5957,53.99377701,54.26338213,53.97397233,53.51201685,53.87905245,8.813217509
5958,77.93170157,79.39633071,77.54794592,76.4287873,78.01944442,4.974935914
5959,81.6007301,82.88209004,81.33580253,80.56595357,81.58330273,12.61959504
5960,75.48569001,75.80215707,74.35517289,75.31840927,75.20288118,15.0660511
5961,62.25671665,61.69794724,60.62824267,62.86849639,61.91675921,15.39633281
5962,51.99159574,51.32365022,49.62733751,52.65899921,52.22179519,15.16216558
5963,36.28282971,35.36447181,35.02808845,37.25195436,36.04040771,16.07711601
5964,22.32791956,0.021205329,21.51941405,23.46374699,22.13877602,14.89928353
5965,10.70800307,-3.788759868,10.46858731,17.40071505,10.40248404,14.67311857
5966,-0.000841512,-6.511075465,-0.000320483,9.021124291,-8.56604E-10,13.31173721
5967,4.725825723,-0.470544292,4.630655953,5.009348671,4.558096213,14.85981115
5968,18.99254861,18.26464543,18.38369187,19.82932005,18.45147417,16.89945437
5969,46.52550108,45.79430766,44.44405921,47.99864704,46.17273604,14.29343967
5970,63.29750661,62.96858931,60.79919291,64.59022348,62.93264579,14.4040338
5971,65.10850763,65.13282636,62.42836535,65.51436294,64.93699866,12.63326397
5972,64.50188565,65.16596391,62.04883923,64.28328004,64.44183253,12.53906127
5973,50.1861194,50.35840764,48.60688728,50.17158722,50.15797809,11.45481164
5974,41.360402,41.62718525,39.98673817,41.40439176,41.2720168,8.019645122
5975,26.32773941,26.05443515,25.50530141,26.57599492,26.34691714,4.258119729
5976,18.74629033,18.64217396,18.12713816,19.07154344,18.69863618,6.921973221
5977,16.42558053,16.34763623,15.89506642,16.70595875,16.39132091,5.307678645
5978,14.91404113,14.80892456,14.44256573,15.19082862,14.87593734,4.641441543
5979,14.480983,14.38904077,14.03627353,14.78793083,14.44500696,4.263727267
5980,18.54668387,18.43991291,17.87065748,18.92536104,18.5484085,4.605323183
5981,25.68385408,25.39762759,24.38652613,26.34520304,25.67461792,4.992576558
5982,48.31718071,48.46530542,36.3662429,48.84816937,48.77799606,9.455724204
5983,65.44297877,66.5710159,54.33268462,65.04924422,66.53585549,13.32019821
5984,60.82740866,61.02542443,57.26020029,60.23682976,61.67413685,9.805836786
5985,52.04140871,51.90347158,47.26389717,52.77806045,52.2762708,10.29612123
5986,34.18888627,33.76228587,32.43826487,34.81556011,34.20334345,10.16891139
5987,31.56645486,31.16141109,30.00547536,32.22418647,31.22261391,10.1654252
5988,24.06462006,23.76258889,22.95237028,24.66615822,23.8918867,8.297422945
5989,27.76985758,27.34622194,26.40615341,28.60790208,27.61758742,7.69223932
5990,25.22067202,24.8754155,24.04554539,26.02378982,25.05376177,6.659118676
5991,30.3179127,29.92229612,28.85307071,31.22259394,30.29698977,7.4655125
5992,35.26547278,34.90189797,33.64952461,36.14266763,35.21820533,8.246609572
5993,43.81746347,43.7171951,42.33817538,44.31315713,43.62166,12.83163247
5994,70.22542385,70.6682662,69.42415592,69.90006353,70.37795527,8.389028553
5995,88.9342869,90.23821067,88.17020203,87.66847646,89.44402015,9.062865768
5996,89.78684312,91.28215445,89.54117634,88.144558,90.34029341,7.548254374
5997,66.15729485,66.6968615,65.86111148,65.46536846,65.9784161,12.71131197
5998,61.65060724,62.14338082,61.0796406,61.22033302,61.51104017,11.22267265
5999,65.33655042,65.44816974,64.44315322,65.69517354,65.16831949,8.561884635
6000,76.36049527,77.01990936,77.26092322,75.25214379,76.12230996,0.493304915


==> TS_Data/imoport_max_2024.csv <==
time,BE,DE,DK,GB,NL,NO,Wind,3.5BE,4.5De,3.5DK,0GB,2NL,2No
5750,0,0,0.574339,1.973075336,1.973075336,1.973075336,3.617195108,0.000451341,0.282253693,0.346332472,0.414782197,0.055920129,0.510734943
5751,3.77E-08,7.54E-08,0.661379845,1.371153118,1.440750427,1.440750427,3.395096059,0.001437778,0.208316043,0.389052552,0.42072278,0.023631239,0.521847616
5752,0.090021382,0.180042765,1.166189912,2.329295317,2.609971157,2.609971157,3.122959252,0.002424214,0.143348396,0.39536297,0.426663363,0.010112872,0.532705291
5753,0.818291631,1.636583262,3.09821132,3.969274083,4.494935344,4.494935344,2.903944516,0.003410651,0.091365357,0.389294022,0.397067435,0.004110081,0.555056946
5754,1.461989912,2.923979824,4.638298721,5.687634757,6.311026349,6.311026349,2.853012735,0.004187702,0.048811907,0.380178527,0.289675211,0.003423916,0.64061476
5755,1.27421937,2.54843874,4.31530976,5.226320571,5.641415165,5.641415165,2.766924997,0.006272247,0.038277965,0.334029572,0.231643317,0.003967322,0.697841572
5756,1.47723032,2.95446064,4.698701904,5.633394597,5.917826429,5.917826429,2.679781151,0.015634088,0.05559483,0.28507554,0.245652957,0.011404612,0.677155747
5757,1.349792495,2.69958499,4.498916617,4.894810911,5.023095696,5.023095696,2.361449189,0.014535979,0.096158551,0.247736218,0.2940673,0.014241373,0.491150137
5758,1.426080009,2.852160018,4.78678194,5.634580439,5.791931315,5.791931315,2.778813151,0.011981481,0.157936142,0.273637908,0.349565296,0.027504156,0.506712169
5759,1.250692118,2.501384236,4.2119556,4.930244489,5.020508449,5.020508449,3.22879596,0.011702301,0.212164385,0.312768132,0.361773053,0.047755228,0.521449628
5760,1.07E+00,2.15E+00,4.032515941,5.116535861,5.547461687,5.547461687,3.361661225,0.015164135,0.238952743,0.335651446,0.269539168,0.052687325,0.476572349
5761,9.22E-01,1.844804578,3.621187882,4.606149644,5.045616511,5.045616511,3.592817463,0.025828816,0.251892744,0.385515015,0.242882562,0.071151606,0.438646747
5762,0.933044658,1.866089316,3.473962799,4.647886222,5.236089425,5.236089425,3.329650221,0.032352325,0.232210371,0.343805085,0.236941979,0.08185854,0.402217768
5763,1.147834096,2.295668192,3.86193738,4.825284527,5.399468611,5.399468611,2.690227871,0.013940395,0.163109169,0.293760413,0.231001396,0.067299412,0.372342479
5764,1.061839845,2.12367969,3.350594551,4.21853339,4.827929986,4.827929986,2.23481206,0.003741014,0.120742256,0.244210755,0.191157259,0.032862228,0.37895813
5765,0.875197624,1.750395248,3.095077333,4.244338694,4.808788243,4.808788243,2.098955941,0.006914361,0.112360249,0.213918335,0.298346772,0.027050551,0.383159641
5766,1.96E+00,3.92E+00,5.371156976,6.534997216,7.479983302,7.479983302,2.055327742,0.003922481,0.112514345,0.204875281,0.356007027,0.024220696,0.384889815
5767,1.297248497,2.594496994,4.414692942,5.685166115,6.386415364,6.386415364,2.296780493,0.002031036,0.132607641,0.256811468,0.311432947,0.032682628,0.364366044
5768,1.122397431,2.244794862,4.598604772,6.572874742,7.362315082,7.362315082,2.314155589,0.00013959,0.136879071,0.257326604,0.312547863,0.035319067,0.363214978
5769,0.458470891,0.916941782,3.238948689,4.718145986,5.891574314,5.891574314,2.457462193,0.000544401,0.154436543,0.262469917,0.335724582,0.035116441,0.385857377
5770,0.408446445,0.816892889,2.791329325,4.283235231,5.320481778,5.320481778,2.425795944,0.000848841,0.171315452,0.243120115,0.348653092,0.024846994,0.375645538
5771,0.080535706,0.161071413,1.638867845,3.348181359,4.166933111,4.166933111,2.570796386,0.00115328,0.163051045,0.289647373,0.358563449,0.019597143,0.390035056
5772,1.06398E-07,2.12796E-07,1.354471189,3.298957575,3.387648028,3.387648028,2.385302033,0.001457719,0.113480824,0.303954475,0.35754989,0.014681164,0.388166659
5773,0.220268168,0.440536336,1.590308679,3.318152923,3.479460831,3.479460831,2.626045865,0.001762158,0.129635212,0.350872109,0.341704581,0.015256805,0.388976933
5774,8.64E-02,0.172825826,0.981343783,2.839940179,2.84579053,2.84579053,2.964602365,0.002066598,0.182275186,0.376351226,0.356187216,0.016281447,0.393669375
5775,0.019426659,0.038853318,0.975379561,2.218342224,2.767322804,2.767322804,3.290278026,0.002371037,0.237017082,0.398159998,0.368620208,0.021782279,0.389138988
5776,0.54642526,1.09285052,2.161211255,3.694254098,4.357743287,4.357743287,3.907471344,0.002675476,0.346327854,0.441463631,0.381053201,0.02748113,0.369773433
5777,0.634259141,1.268518281,2.310501723,2.908147168,3.485009631,3.485009631,4.416594981,0.002531233,0.397024057,0.528127239,0.324620478,0.030030072,0.356310964
5778,1.038734034,2.077468068,3.235063254,4.64176926,5.077382573,5.077382573,4.822235618,0.00238699,0.409200337,0.630727871,0.340139195,0.036157201,0.346308843
5779,1.307066259,2.614132518,3.724717194,4.61397265,4.828288944,4.828288944,5.014885343,0.002242747,0.40619006,0.689002648,0.263176269,0.048775265,0.33506033
5780,1.676666028,3.353332056,4.609125832,5.340180987,5.674110817,5.674110817,5.345743145,0.002098504,0.427160621,0.736439443,0.291127979,0.050060097,0.369258671
5781,1.58E+00,3.16E+00,4.216616121,4.508732437,4.787912438,4.787912438,5.545317627,0.001954261,0.447302578,0.75025958,0.310858597,0.040403133,0.409450658
5782,1.986439339,3.972878678,4.984212667,5.51230606,5.701507161,5.701507161,5.820902665,0.001810018,0.480727873,0.78088201,0.348337763,0.040138338,0.418964231
5783,1.562408374,3.124816748,4.0611121,5.440843732,5.616278481,5.616278481,5.973700902,0.001665775,0.510538673,0.76938401,0.309169332,0.045114184,0.443687129
5784,1.802961061,3.605922122,4.676709169,5.676053313,5.793872032,5.793872032,6.20456129,0.001521532,0.542404085,0.761805874,0.270000901,0.060260466,0.485788027
5785,1.815797297,3.631594594,4.627209484,5.547354128,5.674691065,5.674691065,5.97024771,0.020082358,0.479624871,0.74320463,0.31093743,0.101398118,0.468817548
5786,1.246331832,2.492663664,3.331069036,4.12970237,4.235223691,4.235223691,5.561116041,0.080724938,0.412909452,0.666493613,0.254538493,0.133878121,0.410001168
5787,1.283880981,2.567761962,3.511281651,4.191817387,4.332459092,4.332459092,5.490679349,0.155698765,0.361488729,0.605123995,0.25923465,0.181693215,0.418856989
5788,0.961243611,1.922487221,2.705728275,3.526150898,3.802020583,3.802020583,4.943586339,0.121480585,0.29489902,0.550121137,0.294664174,0.171099107,0.461868254
5789,1.297994895,2.59598979,3.549728077,4.511788737,4.874794243,4.874794243,4.573250003,0.101058558,0.23372024,0.49508206,0.323088878,0.189595623,0.527912757
5790,2.483366347,4.966732694,5.893493604,7.649485496,8.172062383,8.172062383,4.244330596,0.074489915,0.207410391,0.422979097,0.277422406,0.168342935,0.616578212
5791,1.709204814,3.418409628,4.903684381,6.19359349,6.845073193,6.845073193,3.758037103,0.057287765,0.158403837,0.382202851,0.256880941,0.103530295,0.649971045
5792,1.623540267,3.247080534,5.458903197,6.713561756,7.396774369,7.396774369,3.317119414,0.068971454,0.113007722,0.326326677,0.278661201,0.089910614,0.622609989
5793,0.761078961,1.522157922,3.869998963,4.890118583,5.545971136,5.545971136,3.177300746,0.069767117,0.0977306,0.288576856,0.355624127,0.120963025,0.620691545
5794,1.083491753,2.166983506,4.262860183,5.30821744,6.327989312,6.327989312,3.056231426,0.083419026,0.081884404,0.248025982,0.423352403,0.151520385,0.612326655
5795,0.403765831,0.807531662,2.503874104,4.114115946,5.088971302,5.088971302,2.726294745,0.049894144,0.080378589,0.2174277,0.459896842,0.132726837,0.581755483
5796,0.262088053,0.524176105,1.960515444,4.017817546,4.505344031,4.623111028,2.258163493,0.021729521,0.080594864,0.192520062,0.501824407,0.083071992,0.48973454
5797,0.125711098,0.251422196,1.632707481,3.353827901,3.594103523,3.751855308,2.401722336,0.045166694,0.074222863,0.220007405,0.453522681,0.08221774,0.487587313
5798,2.49E-01,4.98E-01,1.834483025,3.008223566,3.352241737,3.607853514,2.410809958,0.035697834,0.095807104,0.166529834,0.382866345,0.091124067,0.544816509
5799,0.438964359,0.877928719,2.443856447,3.677574765,4.514895786,4.583007463,2.541048753,0.026149873,0.163151072,0.17003115,0.354464165,0.05511423,0.505003444
5800,1.907125926,3.814251852,5.523336236,6.919102903,7.809999299,7.997701169,2.410748421,0.01475467,0.174189205,0.195248674,0.326061985,0.023732552,0.422210095
5801,1.358156408,2.716312816,4.572677464,5.382662749,6.065854141,6.252307877,2.082372572,0.00122374,0.135393533,0.177669653,0.2842583,0.032615854,0.390871545
5802,1.956764985,3.91352997,5.673679406,6.76E+00,7.50E+00,7.694146646,2.176525996,0.002270665,0.137784723,0.201317622,0.202610478,0.028708398,0.393259471
5803,1.664056522,3.328113044,5.322177373,6.425748844,6.788857252,6.979416487,1.860819298,0.007342438,0.112886068,0.154935246,0.169759899,0.017909362,0.374520687
5804,1.886645013,3.773290026,5.65731017,6.52E+00,7.17E+00,7.226313608,1.817651645,0.004145825,0.08631804,0.184813142,0.146245326,0.014699584,0.369232456
5805,1.856540269,3.713080538,5.523233773,5.921807747,6.500875109,6.601471124,1.673480745,0.001675081,0.057438575,0.186338428,0.18422001,0.004061727,0.374418211
5806,2.332173649,4.664347298,6.293187169,7.008464947,7.449896478,7.449896478,1.524858688,0.001588042,0.035867851,0.181344022,0.183735754,0.002010141,0.359585426
5807,1.68612953,3.37225906,5.162225727,5.990070071,6.226625197,6.226625197,1.396464407,0.001501004,0.022664264,0.184302031,0.149438038,0.000117431,0.321964867
5808,1.764667768,3.529335536,5.368411512,6.070365566,6.58301962,6.58301962,1.486472105,0.001413965,0.018705081,0.215045195,0.115140322,2.30E-06,0.32234379
5809,0.942129039,1.884258078,3.503931851,4.252536656,4.460961628,4.460961628,1.492745056,0.001326927,0.021467993,0.211310458,0.102279382,4.61E-06,0.32594951
5810,0.690740433,1.381480865,2.908788408,3.763211131,3.913503927,3.913503927,1.552155111,0.001239888,0.032711588,0.221407931,0.095206991,0.001206545,0.311636254
5811,0.730395283,1.460790566,2.907111728,3.709484901,4.072838655,4.072838655,1.611660057,0.00115285,0.04531366,0.218296992,0.076118294,0.00244072,0.31739635
5812,8.45E-01,1.690513607,3.134635841,3.880046652,4.255739645,4.255739645,1.593054608,0.001065811,0.06062052,0.215157881,0.042141538,0.002855182,0.278884491
5813,1.204835936,2.409671872,3.948029666,4.641256393,5.087981618,5.087981618,1.527554046,0.000978773,0.061818142,0.187404921,0.01604802,0.001128258,0.293886481
5814,1.48E+00,2.96609749,4.692165142,5.658859436,6.279584444,6.58944633,1.715248984,0.000891734,0.072379119,0.212815622,0.009775215,0.001611797,0.319171804
5815,1.014163814,2.028327628,4.102647494,5.587378325,6.087761699,7.092289126,1.816938014,0.000804696,0.072553491,0.250255556,0.02960719,0.001588771,0.30427944
5816,1.124200536,2.248401072,4.50223888,5.745696838,6.035174316,7.355045941,1.846217093,0.000717657,0.095892263,0.246025805,0.04769359,0.001105232,0.274444664
5817,0.785931681,1.571863361,3.699829427,4.793757255,5.334323622,6.712178349,1.744616356,0.000630619,0.096104482,0.233706807,0.069181044,0.001565745,0.244416853
5818,0.888351838,1.776703676,3.64516734,4.609455829,5.312011384,6.597678573,1.405116184,0.00054358,0.070896284,0.173460025,0.092977161,0.001568048,0.236967096
5819,1.237577555,2.47515511,4.097621777,5.331154109,6.027489244,7.17275881,1.628452049,0.000456542,0.100619222,0.188278238,0.116863372,0.000713796,0.256833114
5820,0.968261727,1.936523454,3.422501332,5.065246677,5.853107638,6.915414393,1.509953885,0.000369503,0.06570974,0.213930408,0.103754674,0.00164173,0.230463453
5821,0.305135155,0.610270309,1.925776515,3.577474113,4.379606546,5.319309849,1.532675311,0.000282465,0.070905746,0.221915019,0.102166764,0.002454536,0.215499594
5822,0.2011,0.4022,1.601904905,3.36547007,4.053962663,4.901748549,1.760523189,0.000195426,0.090543512,0.245957389,0.092943376,0.019518856,0.22625241
5823,0.156677778,0.313355556,1.503082083,2.941234035,3.632696898,4.324541387,2.075549696,0.02797385,0.099962287,0.269448402,0.087408217,0.06992664,0.222444121
5824,0.754116252,1.508232504,2.341986859,3.026607679,3.52896804,4.15776036,2.493349682,0.095214387,0.109413503,0.254155297,0.081873057,0.175556876,0.213540636
5825,0.593911056,1.187822113,2.599155046,3.258330421,3.963786177,4.410746296,2.93324317,0.209222251,0.103872809,0.205470907,0.076456147,0.278716457,0.228478281
5826,1.52926477,3.05852954,4.465916765,5.776059708,6.531450899,6.98977337,3.769552589,0.39039155,0.094289124,0.238314861,0.062908239,0.368901077,0.203488469
5827,1.549746426,3.099492852,4.667403169,5.605739505,6.369255762,6.943200247,4.863254948,0.593881302,0.103636258,0.268723992,0.078787333,0.502185136,0.186701493
5828,1.451407724,2.902815448,4.396099401,5.255513615,6.157823453,6.535384802,5.290898431,0.644813066,0.121934471,0.286125935,0.117516555,0.556355314,0.18559809
5829,1.47798265,2.9559653,4.892601236,5.266285921,6.199930565,6.253212043,5.385965925,0.648549427,0.107568407,0.286254719,0.159849543,0.609954455,0.205092336
5830,1.33740961,2.67481922,4.776950051,5.462092994,6.128218419,6.128218419,5.542374629,0.701379615,0.088728155,0.262735534,0.190132438,0.631243985,0.25310347
5831,1.192961762,2.385923524,4.161657258,5.346301402,6.045641842,6.045641842,5.700966482,0.746006561,0.077589994,0.26559293,0.189040047,0.621943919,0.283662726
5832,0.881143903,1.762287806,3.213900419,4.22804136,4.888045865,4.888045865,5.748592103,0.756340879,0.068221233,0.24941846,0.170379296,0.596756144,0.36396329
5833,0.353871148,0.707742295,2.169851104,3.254272025,3.433016169,3.433016169,5.463360041,0.644440825,0.069767599,0.273674128,0.174827695,0.599565275,0.36843648
5834,0.341636197,0.683272393,2.163647168,3.76918951,4.014954976,4.014954976,5.608516971,0.633431822,0.095263714,0.288794179,0.154252444,0.598994239,0.377025388
5835,0.334833269,0.669666537,2.128013484,3.8410297,4.094826998,4.094826998,5.456800414,0.654426168,0.111449191,0.270454527,0.144950223,0.585068317,0.274029994
5836,0.326981195,0.653962389,2.099231858,3.464091117,3.799206132,3.799206132,5.683655933,0.691226764,0.111850651,0.290287269,0.149274742,0.623295525,0.249218919
5837,0.34991001,0.69982002,2.067130831,3.410548248,3.817296496,3.817296496,5.600641225,0.693678896,0.114255359,0.253133074,0.180886526,0.640378266,0.245946841
5838,1.079838015,2.15967603,3.650097952,4.954553508,5.469531586,5.469531586,5.509962587,0.690593956,0.100647608,0.238109611,0.204840308,0.677357483,0.22593545
5839,1.106457266,2.212914532,3.941911629,5.893207725,6.709370688,6.709370688,5.69386512,0.73173115,0.096296426,0.233553876,0.236249381,0.694219177,0.246797629
5840,0.789439491,1.578878983,3.49197608,5.207430234,5.986304308,6.301578311,5.758800514,0.756722425,0.085443479,0.203599514,0.216743997,0.737806759,0.268782277
5841,0.181686391,0.363372781,2.065485294,3.862392501,4.557468177,5.008795782,5.658504823,0.785287207,0.076174745,0.165656517,0.225438083,0.709968731,0.283738987
5842,0.051007183,0.102014366,1.67212788,2.826043078,3.2944971,4.209125216,5.234019143,0.740241491,0.066081463,0.123914391,0.233005991,0.644205131,0.311848355
5843,1.01E-07,2.02E-07,1.493091794,2.142640113,2.142640169,3.113162541,5.262749883,0.810860107,0.070624589,0.110400116,0.285226812,0.538344639,0.321919587
5844,0,0,1.402844945,1.765089341,1.765089341,3.366011579,4.134055666,0.634767234,0.065213659,0.073535685,0.390614442,0.383310538,0.297456454
5845,0,0,1.314696219,1.919903727,1.919903727,3.636261949,3.822077103,0.597031385,0.072596746,0.008129492,0.489526555,0.437112305,0.251552033
5846,0,0,1.264777719,2.205308049,2.205308049,3.995801355,3.892820166,0.741009236,0.041574806,0.009630631,0.474638497,0.295909721,0.243337281
5847,0.024254555,0.048509109,1.354739049,2.51132104,2.51132104,4.25188545,3.713750848,0.674508527,0.057634574,0.036743696,0.476902113,0.229119176,0.253387066
5848,9.04E-08,1.808E-07,1.384830461,2.679860891,2.746176506,3.962008697,4.278488627,0.540985971,0.110945,0.037959095,0.479165728,0.61081101,0.265653188
5849,0.226265502,0.452531004,2.335171344,3.713832705,4.530011284,5.654451444,4.639450474,0.422287881,0.234640761,0.039254984,0.411251633,0.739070868,0.245012643
5850,1.121274881,2.242549762,4.687825838,6.625061874,7.662685598,8.884888762,4.033968502,0.226349952,0.310036915,0.030195832,0.343337538,0.655358763,0.215087307
5851,1.733721098,3.467442196,6.058652506,7.315724478,8.202247501,9.224192219,3.817602558,0.170099807,0.344428689,0.048366455,0.292434344,0.561082483,0.190438287
5852,1.483572805,2.96714561,5.322709374,6.491682948,7.566126291,8.647175398,4.979088265,0.426619826,0.360599298,0.049066718,0.332942925,0.657343575,0.188400685
5853,1.71875774,3.43751548,5.960004269,6.929727092,7.883567632,9.037983704,5.625585945,0.58504525,0.396062985,0.042740202,0.345792603,0.666367333,0.156659382
5854,0.994561293,1.989122587,4.341428493,5.186414579,5.879227492,6.935596023,6.414820935,0.733085173,0.432166034,0.031564163,0.352211811,0.756155911,0.140744642
5855,0.657959184,1.315918368,3.411475926,5.055567818,5.710620071,6.668657821,6.041103353,0.648954238,0.415081664,0.029720941,0.401718546,0.773977776,0.124958593
5856,0.801516458,1.603032917,3.223202721,4.635040559,5.100314433,6.919115175,5.478771741,0.579354629,0.360378968,0.049601977,0.336321456,0.721808528,0.106050604
5857,0.474928919,0.949857839,2.749993675,3.708387669,4.064349643,5.816781261,5.365677478,0.516855501,0.393297369,0.068203221,0.317277805,0.677675237,0.096391658
5858,0.388690231,0.777380462,2.133709173,3.122488052,3.299678705,4.870170204,4.258911165,0.304576228,0.346699577,0.060765943,0.235393486,0.625890518,0.084142217
5859,0.409128306,0.818256612,1.817019023,2.624311815,2.832446486,4.399747674,4.449007658,0.265402601,0.448325829,0.055248352,0.121593315,0.571621329,0.083010217
5860,0.694414908,1.388829816,2.175365932,2.830057224,3.074467661,4.736884637,4.286272957,0.196161273,0.505786031,0.05865308,0.098112528,0.476649674,0.082543117
5861,0.564709522,1.129419045,1.802548633,2.475251836,2.724710712,4.096240313,4.272202954,0.17834958,0.518759825,0.073177505,0.098596784,0.440559247,0.088160225
5862,0.755761153,1.511522305,2.221914691,3.168551027,3.596242534,5.040027252,4.272844812,0.188167415,0.508677357,0.074087042,0.097222848,0.419216759,0.113736294
5863,0.438583592,0.877167184,1.908294295,2.885823432,3.371526935,5.043110751,4.22883813,0.182946746,0.506338884,0.074034723,0.213917294,0.404848744,0.120590261
5864,0.201332358,0.402664716,1.438315954,2.021160116,2.555962448,4.607770718,4.555866032,0.200576972,0.510979334,0.12509357,0.234379927,0.448194558,0.110111508
5865,1.06159E-07,2.12318E-07,1.5221814,1.859730706,2.009746958,4.265535735,4.694948813,0.258348649,0.543404357,0.110037911,0.27547412,0.380524433,0.09961369
5866,0.153655456,0.307310911,1.507285264,2.108859387,2.265829657,4.511455358,4.381859599,0.232394202,0.561194324,0.093090736,0.263942069,0.259008791,0.099635138
5867,0,0,1.030110993,1.35628827,1.35628827,2.722784612,3.70992524,0.212935347,0.481702462,0.034646931,0.289123384,0.230811563,0.107051531
5868,0,0,1.02529862,1.086020398,1.086020398,2.451914153,2.886881242,0.164911709,0.371461708,0.007413131,0.246621469,0.202837683,0.103245625
5869,0,0,1.101918707,1.289659348,1.289659348,2.605789438,2.704482012,0.158085755,0.345775001,0.008250227,0.244639398,0.191614974,0.091544311
5870,0,0,1.135117261,1.381166057,1.381166057,2.676315294,2.374501324,0.103724728,0.308489198,0.013538422,0.191247353,0.208513509,0.079425945
5871,0,0,1.26818911,1.624120519,1.624120519,3.065128455,2.947021641,0.118079241,0.339713895,0.073439097,0.166139241,0.306635075,0.06736239
5872,9.65E-08,0.000000193,1.570168764,3.63496506,3.63496519,4.526193148,3.936343872,0.138180211,0.461318547,0.132051932,0.141031128,0.389550493,0.067748462
5873,0.352437216,0.704874432,2.907607735,3.9537729,4.472017344,5.749635031,4.445001953,0.120075379,0.527608175,0.159764647,0.139217983,0.483352445,0.062310092
5874,0.930832888,1.861665775,4.135197421,5.217551075,6.232507832,7.515371655,4.68016457,0.09512598,0.54343004,0.224756316,0.116885896,0.484524451,0.073046226
5875,2.259981268,4.519962536,6.899487661,7.500494368,8.040595869,9.497509927,5.150549522,0.112965591,0.621505301,0.234157551,0.098675616,0.493778465,0.07564387
5876,2.84E+00,5.69E+00,7.746771483,8.473571583,8.870459571,10.40358819,5.345739454,0.186301561,0.603766699,0.213725159,0.086591738,0.522493772,0.091854122
5877,2.44E+00,4.87E+00,6.824374472,7.403456354,7.892537435,9.330586038,5.412014502,0.180299188,0.555372473,0.218952986,0.074845714,0.638050371,0.119677511
5878,1.899826126,3.799652252,5.549149149,6.219907007,6.781597998,7.960062379,5.105916233,0.090705628,0.565656347,0.243908917,0.05100455,0.5636107,0.131045182
5879,1.368047606,2.736095212,4.213507951,5.500684728,5.974120364,8.020870315,5.152728543,0.097996882,0.569089712,0.286435821,0.023075364,0.488883209,0.13427198
5880,0.997778196,1.995556392,3.240616586,4.554964634,4.834820189,6.761895345,5.191731724,0.059414187,0.600744256,0.307962878,0.019595477,0.456914377,0.144367045
5881,0.977682304,1.955364608,3.161115959,4.388281725,4.722934978,6.236327347,5.205078474,0.059898099,0.621509356,0.308115809,0.00935853,0.389594242,0.170524605
5882,0.925419197,1.850838393,3.073369024,4.272699354,4.394250405,5.530691249,5.035653663,0.120708187,0.559070775,0.280604319,0.003277175,0.337388153,0.220232549
5883,0.888854142,1.777708283,3.15019567,4.25764612,4.345793668,5.303046279,4.573700006,0.164962892,0.494672202,0.239003051,0.000788324,0.235366039,0.231531109
5884,0.882989961,1.765979921,3.234192333,4.383560001,4.422790031,5.410200898,4.369751676,0.19587744,0.488861164,0.172039376,0.002398757,0.191964964,0.249118827
5885,0.887998878,1.775997756,3.43050421,4.134586292,4.281736109,5.279887268,4.361136118,0.103422283,0.547360837,0.159760623,0.01489932,0.168301489,0.320134601
5886,2.05E+00,4.09E+00,5.727432383,6.215676827,6.870075599,8.425021931,4.280691809,0.040760301,0.543539529,0.19354631,0.030902293,0.132722232,0.374623163
5887,1.647095512,3.294191024,5.67458369,6.913331338,7.741166473,9.200827535,3.896710682,0.060154014,0.459254473,0.20576872,0.089486013,0.125305666,0.324362326
5888,0.962368014,1.924736029,4.320868139,6.687611382,7.115737708,8.855970365,4.217455833,0.070376661,0.446483437,0.246907171,0.155018244,0.11862592,0.430267557
5889,0.663598506,1.327197012,3.709967282,5.717009024,6.219149865,8.022212943,4.350926825,0.112304865,0.433646166,0.276652259,0.245596648,0.101886262,0.41719831
5890,0.486802881,0.973605762,3.066411468,4.995481538,5.611514471,7.344362297,4.382945583,0.141628086,0.409884306,0.287671343,0.324609217,0.108031812,0.40992729
5891,1.068795429,2.137590858,3.98557284,5.90248275,6.519616083,8.167322525,3.987945504,0.105581276,0.366675273,0.269730117,0.332751475,0.104628619,0.407529831
5892,0.389751568,0.779503136,2.358183299,4.509937653,5.126227743,7.404756165,3.955902887,0.087499709,0.349139428,0.275360394,0.388294518,0.107656494,0.449726056
5893,0.361944017,0.723888035,2.311513454,4.128757698,4.647148488,6.888901032,3.874168794,0.12263453,0.274333974,0.287965132,0.380501374,0.134868224,0.466415323
5894,0.276488812,0.552977624,1.932622427,3.897187792,4.478411216,6.620777624,4.04607173,0.116385548,0.286476462,0.319497098,0.314924096,0.13593201,0.479737185
5895,0.945246167,1.890492335,3.332406054,4.672870018,5.262793141,7.367649809,4.782192081,0.164209106,0.38308919,0.372495754,0.270361278,0.158405058,0.4315068
5896,0.378633348,0.757266696,2.574301328,3.245776403,3.596128355,5.647742459,4.905913129,0.211883768,0.354605778,0.4031866,0.225798459,0.171004702,0.407715718
5897,1.01E+00,2.01888917,3.960472683,5.616470381,6.049706471,8.156896522,4.841488327,0.208528953,0.316915811,0.436046652,0.31959773,0.158538607,0.421137673
5898,1.60E+00,3.200136556,4.600704357,6.935180934,7.469774928,9.537590123,5.236107539,0.185547775,0.308267516,0.511268603,0.262027569,0.177334457,0.52768874
5899,1.77E+00,3.53E+00,5.057600835,6.636167301,7.427908642,9.037105924,5.306931389,0.132154573,0.323106682,0.545959803,0.157833686,0.168861012,0.57091449
5900,1.77E+00,3.54E+00,4.99840561,6.020556861,6.723854859,8.215062972,4.956422659,0.050508341,0.324855805,0.576119415,0.119645029,0.086164339,0.564522856
5901,1.528058431,3.056116862,4.56904554,5.181367662,5.681713687,6.843470206,5.024960763,0.029462811,0.321965831,0.661141027,0.121953692,0.046721376,0.532779169
5902,1.00466587,2.00933174,3.152319008,4.16133142,4.614889979,5.472033151,5.072725636,0.034264709,0.330720912,0.608637384,0.14518672,0.021750043,0.64541206
5903,0.777211825,1.55442365,2.761119055,3.250937474,3.549995031,4.178560528,5.789483975,0.006825954,0.472866279,0.618779127,0.173757827,0.019951738,0.71603223
5904,1.202467668,2.404935336,3.418653462,3.974278887,4.19644115,4.657376402,5.314791913,0.007751902,0.368510906,0.599566159,0.11131132,0.027101207,0.738338604
5905,0.738631966,1.477263931,2.410806826,2.983919939,3.145419638,3.275238919,4.429970807,0.01363795,0.15662903,0.601944639,0.109712149,0.05251233,0.732788225
5906,6.24E-01,1.248015072,2.070196071,2.693492467,2.754341472,2.754341472,3.677757591,0.014782588,0.1035119,0.436070799,0.124791657,0.060032512,0.756951081
5907,6.31E-01,1.261579345,2.141973374,2.707447448,2.907757702,2.908073451,3.892686792,0.009338576,0.111922292,0.487061229,0.121131583,0.065461964,0.760356616
5908,0.724130541,1.448261082,2.035483311,2.86558231,3.18843147,3.235568038,4.552243635,0.012079194,0.189417666,0.566774523,0.140366683,0.069148373,0.767789691
5909,0.822227588,1.644455176,2.297790963,3.350362535,3.64575106,3.64575106,4.522865447,0.00472745,0.187268434,0.577564211,0.159883328,0.060168364,0.760899976
5910,1.436492966,2.872985932,3.546078062,5.006981465,5.569324144,6.061256673,4.298595557,0.009850406,0.124305386,0.602491971,0.13467949,0.04402507,0.75398643
5911,1.77588482,3.55176964,4.636195781,5.972811096,6.730111697,7.67025566,4.382008641,0.115264174,0.109125587,0.523161004,0.125399793,0.05838848,0.769839208
5912,1.663034851,3.326069702,4.914364934,6.590844914,6.930028598,8.153063014,4.445222547,0.144866575,0.11130726,0.493693607,0.099058516,0.061471616,0.793218004
5913,1.145541998,2.291083996,4.344149962,6.005091904,6.473520332,7.580495692,4.053132887,0.133973897,0.094312104,0.440550069,0.116536781,0.050509097,0.758438172
5914,1.058116395,2.11623279,4.10795231,5.636479137,6.072773832,7.251015905,3.909078814,0.146085662,0.098121246,0.393322548,0.160525249,0.055579349,0.734222887
5915,1.050766915,2.10153383,4.009830827,5.472577974,5.890454851,6.958530311,3.947611785,0.165879534,0.101477564,0.395701028,0.195954773,0.074299214,0.688416176
5916,1.053654593,2.107309186,3.966305783,5.410324802,5.917419397,6.779148396,3.909843347,0.207123747,0.106962837,0.351057236,0.228321096,0.117700289,0.619738281
5917,0.310453738,0.620907475,2.543132,4.199486655,4.71387144,5.368613842,3.963619061,0.206686364,0.102998247,0.342006133,0.298087752,0.159908634,0.629942971
5918,0.591023141,1.182046283,3.08454358,3.963792529,4.471507844,5.073856004,3.866360179,0.17314287,0.108191549,0.357870717,0.309597279,0.161379974,0.599095353
5919,0.938158769,1.876317538,3.54016939,3.897104625,4.277508229,5.163587036,3.906798972,0.133955285,0.131124806,0.37027423,0.276560881,0.157806391,0.61816063
5920,1.211841311,2.423682622,4.057965738,4.903418291,5.153718291,6.382789318,3.960404371,0.137212386,0.146610093,0.37220599,0.243524483,0.136809288,0.62203803
5921,1.206280427,2.412560854,3.932049001,5.302334386,5.92046311,7.231274521,4.205434022,0.187906847,0.146074812,0.379486313,0.231463129,0.147230703,0.633879951
5922,1.184057679,2.368115358,3.999983412,6.283377206,7.116285284,8.506879869,4.444167797,0.239345788,0.149586577,0.39826866,0.198049462,0.14625902,0.623429796
5923,1.527937619,3.055875238,4.684969229,6.516142202,7.158734912,8.388232227,4.3868744,0.256803853,0.149842052,0.408575407,0.208635524,0.126166826,0.565712052
5924,1.772477604,3.544955208,5.192415146,6.730984515,7.446688392,8.669003983,4.098558101,0.274182816,0.154767714,0.369493476,0.169545925,0.115128322,0.459489861
5925,1.413905503,2.827811006,4.437536526,5.089155445,5.75923418,6.887265296,4.039311979,0.291184887,0.138155093,0.330761677,0.193432137,0.132641642,0.487758901
5926,1.086395086,2.172790172,3.998023241,4.616198216,4.929943061,5.978351235,4.054692456,0.31105786,0.15902022,0.310655269,0.196168746,0.127055616,0.454497141
5927,1.136158491,2.272316982,3.757989676,5.23136385,5.597501287,6.711775967,4.102737961,0.328720657,0.178247064,0.267806405,0.188319294,0.150253973,0.456136755
5928,0.993783277,1.987566554,3.45411351,4.503395292,5.034151849,6.598762527,3.089774041,0.200804969,0.161939932,0.169733337,0.223974053,0.126051697,0.406028441
5929,0.663675144,1.327350287,2.811169444,3.823026401,4.314357632,5.906343692,2.405630721,0.108359119,0.142196732,0.124876247,0.283199694,0.123654726,0.351056097
5930,0.589414494,1.178828987,2.773368226,3.489284743,4.163058216,5.619219626,2.103174235,0.077914524,0.159447363,0.055381161,0.307299878,0.140210178,0.319352924
5931,0.637369214,1.274738428,2.824481671,3.489739129,4.282083874,5.691850227,2.084925932,0.07882186,0.157537385,0.054101369,0.311849633,0.12406228,0.331325919
5932,0.596284005,1.192568011,2.75931696,3.688286329,4.495640183,5.931195321,2.106774454,0.076737315,0.14054358,0.067885286,0.255844858,0.127048708,0.357025912
5933,7.60E-01,1.52E+00,3.207988985,4.394246643,5.214230627,6.520252266,2.233386852,0.097350115,0.121554638,0.070702436,0.224570927,0.121135718,0.427967808
5934,1.504159315,3.00831863,5.060379628,6.124315664,6.815422871,8.814796478,2.407245127,0.119991625,0.118744416,0.100004829,0.212960043,0.118057187,0.433396646
5935,1.223798372,2.447596744,4.596402534,5.690733965,6.500384897,8.347174042,2.109346016,0.10140288,0.111009882,0.077306643,0.222825352,0.124165895,0.367993213
5936,1.242053837,2.484107674,4.916139005,6.060568735,6.685565632,8.739549236,1.746157564,0.060354093,0.087112851,0.061442059,0.18218163,0.095676241,0.36825536
5937,0.630032887,1.260065775,3.782297959,4.67130977,5.110546707,7.244928634,1.375175427,0.025424005,0.059544552,0.035314998,0.252691563,0.055146466,0.39217275
5938,0.502157701,1.004315403,3.656611699,4.269584672,4.68217266,6.820427149,1.202666431,0.013605379,0.016070581,0.087271308,0.35150232,0.032770126,0.35587008
5939,0.522140627,1.044281254,3.490685458,4.13304752,4.566842615,6.874002664,1.103945735,0.001917037,0.023792949,0.139976175,0.381188342,0.0179439,0.232181711
5940,0.443006647,0.886013294,3.077393174,4.199815496,4.468144325,6.505703223,1.455178314,0.002471907,0.043507764,0.236966653,0.444119104,0.017681408,0.1929978
5941,0.427752923,0.855505845,2.982803142,4.009040179,4.303456095,6.094039897,1.584850234,0.003026778,0.047337182,0.279517704,0.520958151,0.029601794,0.16186182
5942,0.379805973,0.759611946,2.733728863,4.012652987,4.361832367,6.197993948,2.251203535,0.003581649,0.148986414,0.353709383,0.539179693,0.031971135,0.133151895
5943,0.427553055,0.85510611,2.694782328,3.744687233,4.19688453,6.130577806,2.232861323,0.004136519,0.173015914,0.313383881,0.551888599,0.032774731,0.138709424
5944,0.57518879,1.15037758,2.927969762,4.237022915,4.857959852,7.322449749,2.546437089,0.003917828,0.190203015,0.376701358,0.564597504,0.036894022,0.142284163
5945,1.1826374,2.3652748,4.14714579,5.790968012,6.566538983,8.959302775,2.89340324,0.008170672,0.213693179,0.452333808,0.498434614,0.031892848,0.128116279
5946,1.383889265,2.76777853,4.538243048,6.267296201,6.947783275,9.213708697,3.078803892,0.015452621,0.241026279,0.466254558,0.416054777,0.03361747,0.120487785
5947,1.334081614,2.668163228,4.297225947,5.478433154,6.088526479,8.308839339,3.668983231,0.048107391,0.267649726,0.559248706,0.307851705,0.054071168,0.115335394
5948,1.596426653,3.192853306,4.838770206,5.995389025,6.592927441,8.851030757,3.755905608,0.057106298,0.273176903,0.554910294,0.257950809,0.058554265,0.133721471
5949,1.47616559,2.95233118,4.366707442,5.206220855,5.738373408,7.858262599,3.815681725,0.087462485,0.264963862,0.556017032,0.235348439,0.06586261,0.119720408
5950,1.332240195,2.66448039,3.698963397,4.723204038,5.148153588,7.031593374,3.9904275,0.107358723,0.27426774,0.565985721,0.186562458,0.066120498,0.13363806
5951,1.182051045,2.36410209,3.169729771,4.935053194,5.305885026,6.448115575,4.122516352,0.127217737,0.285280191,0.557586587,0.142923105,0.072001253,0.148968926
5952,1.297061431,2.594122862,4.025625415,5.411773163,5.655488779,7.699477497,3.865817683,0.141837471,0.223151153,0.521812796,0.131086986,0.076113636,0.193317144
5953,1.221807636,2.443615272,3.788330806,4.930678053,5.027337512,7.003349384,3.667762114,0.134778866,0.156385721,0.543718156,0.132652372,0.079007962,0.215635434
5954,0.915249867,1.830499733,3.038712313,4.197041142,4.295213414,6.023600401,3.729640624,0.16068213,0.149044538,0.517341576,0.160254966,0.095756831,0.247171785
5955,0.902090717,1.804181435,2.894589258,3.822617186,3.987487502,5.498469484,3.900313751,0.164046251,0.163009142,0.52513301,0.116987252,0.116857549,0.26046505
5956,0.666395112,1.332790225,2.259645688,3.229274717,3.48576674,5.234099172,4.337524653,0.227131657,0.195976204,0.519092234,0.119487364,0.186901621,0.235022437
5957,0.955579838,1.911159676,2.777549459,3.699751561,3.876664002,5.456339438,4.782607031,0.27736547,0.207068406,0.552020702,0.166730483,0.239761638,0.234212163
5958,1.840808004,3.681616008,4.626467119,5.723449601,6.155342193,6.727174196,5.352101994,0.290984808,0.222714548,0.62395866,0.181900086,0.317252209,0.256539986
5959,1.84E+00,3.67560742,4.72850529,6.115671957,6.415117102,7.862208737,6.48485198,0.407970593,0.317438926,0.638772849,0.165671877,0.431687459,0.264699924
5960,0.935464942,1.870929884,2.870098532,5.146251385,5.318018653,7.060955403,7.324112467,0.49278552,0.342315953,0.652987387,0.178194964,0.628582218,0.258160534
5961,0.337566753,0.675133507,1.395605996,4.038766056,4.175322213,6.011003401,9.164127279,0.744987553,0.441740256,0.66656203,0.230776161,0.863595964,0.254340329
5962,4.74E-01,0.947455567,1.648452336,3.993271055,4.697302887,6.551298297,8.181617208,0.853518833,0.090415099,0.703374142,0.288943196,0.905380637,0.257431288
5963,0,0,0.715894754,3.108926085,3.389219478,5.323566537,7.65941983,0.887043715,0.072849517,0.603683223,0.321422136,0.806775532,0.250250828
5964,0,0,0.508271892,2.931191712,2.937118538,4.665144566,6.351747143,0.865169951,0.082888731,0.273493026,0.403531691,0.754405961,0.242307756
5965,0.00E+00,0.00E+00,0.102525168,2.718025769,2.718025769,4.429331845,5.29569609,0.866007491,0.050606989,0.141513534,0.317108879,0.538791337,0.232029189
5966,0,0,0,2.300394595,2.300394595,3.902999693,4.755765007,0.743600959,0.115547601,0.142209773,0.336389027,0.35314001,0.21459161
5967,0,0,0.116459611,2.271983034,2.271983034,4.23551063,3.778658911,0.445390038,0.065148777,0.146672945,0.36697599,0.504418625,0.202215862
5968,0,0,0.648244909,3.146393458,3.146393458,5.403762402,4.266176572,0.072321616,0.122198056,0.534727421,0.397562953,0.615149045,0.1806578
5969,7.52E-08,1.504E-07,1.00939595,3.4438456,3.797478934,5.713071106,5.24941431,0.017518554,0.175538221,0.820016259,0.444119104,0.605768389,0.158291846
5970,0.804185254,1.608370508,2.722005613,5.20665296,5.484624732,7.345249844,5.963658097,0.047763069,0.297637602,0.849761347,0.412135682,0.595439076,0.14603764
5971,1.110027104,2.220054208,3.468931526,5.358749144,5.799277673,7.455498576,6.655811811,0.044482702,0.386733424,0.927313484,0.459007162,0.601165559,0.155946817
5972,2.487676921,4.975353842,6.188421294,8.085231905,8.466579352,10.12017977,6.329875804,0.013530931,0.382875619,0.921180145,0.505878643,0.485866847,0.181856529
5973,1.511372512,3.022745024,3.984912078,5.211554821,5.562301568,6.98237709,6.163036632,0.007181909,0.366583356,0.90867602,0.509910356,0.428919774,0.225034615
5974,1.412164019,2.824328038,3.60558635,5.025663827,5.31959716,6.270091208,6.502555246,0.000832887,0.416473934,0.900353351,0.505067796,0.484775431,0.252359924
5975,0.185280427,0.370560853,0.799050346,1.419612108,1.774171368,2.295867381,6.076476161,0.000348975,0.28999093,0.89886831,0.521442407,0.552397202,0.259731037
5976,0.216285214,0.432570427,0.475896071,1.44127445,1.562594088,2.932006917,6.923293524,0.003224531,0.449866788,0.908374182,0.445020046,0.569673358,0.284475383
5977,0.219347332,0.438694665,0.438694665,1.664646016,1.775004826,2.841728865,6.564851957,0.019575181,0.371465763,0.90552886,0.298110275,0.549171306,0.278524634
5978,0.033997669,0.067995338,0.067995338,1.352173716,1.444253784,2.381074831,6.455575429,0.050727032,0.347160513,0.873047111,0.134195234,0.559116091,0.270955719
5979,1.56E-02,0.031217556,0.031217556,1.453249988,1.504718193,2.374984297,6.598768215,0.068017588,0.361358964,0.873695055,0.176967431,0.571920663,0.26640865
5980,0.234010112,0.468020223,0.468020223,1.778599202,2.002936864,2.936463259,6.456653021,0.066589117,0.339531413,0.877502234,0.319710347,0.558054608,0.254166359
5981,0.251975194,0.503950387,0.503950387,1.561354892,1.88294256,2.881213999,6.986475495,0.053132634,0.506541642,0.85720265,0.393700167,0.516663673,0.243768633
5982,1.345884341,2.691768682,2.978848546,4.160550448,5.111317115,7.018160809,7.210965709,0.025856734,0.589607447,0.874846063,0.38047885,0.461436617,0.241199587
5983,2.29E+00,4.584719158,5.610103813,6.862125435,8.189209219,10.93307445,7.013956629,0.054244701,0.522113439,0.895805665,0.281251408,0.427984932,0.241650004
5984,1.032917083,2.065834166,2.920205953,4.027715863,5.221770418,6.612422232,6.740554018,0.008933765,0.522833905,0.880802325,0.213151493,0.387653178,0.249209387
5985,0.766449971,1.532899942,2.13883658,3.993206049,4.831712356,6.33738685,6.372317947,0.013503013,0.484044991,0.844863529,0.241936574,0.355251463,0.239664832
5986,2.67E-01,0.533728471,0.562111657,2.018727873,2.585796642,4.050615702,6.085940125,0.014937689,0.450626454,0.80261834,0.274100185,0.353646574,0.244690916
5987,0.235311148,0.470622297,0.470622297,2.07290518,2.072905227,3.53156062,5.049034426,0.016372364,0.266591331,0.754646287,0.24980855,0.330572556,0.244831523
5988,0.000000066,0.000000132,0.000000132,1.516021153,1.528839672,2.610914018,4.491263134,0.01780704,0.232008965,0.652625182,0.233478986,0.300468803,0.249886204
5989,0.172998677,0.345997353,0.345997353,2.27077393,2.344079636,3.369654748,4.006225498,0.006760812,0.183030796,0.63638632,0.227375107,0.224557792,0.241228185
5990,9.89E-08,1.98E-07,1.98E-07,1.98303173,2.009652421,2.893990471,3.834349489,0.02056627,0.191299258,0.615342203,0.212644714,0.164062464,0.209849122
5991,7.77E-08,1.554E-07,1.554E-07,2.030871727,2.409817673,3.485334201,4.637152572,0.078696229,0.295768175,0.629154291,0.213838461,0.228787607,0.185571875
5992,0.290689597,0.581379195,0.581379195,2.176929045,2.538037754,3.82860609,5.543997035,0.135886281,0.385772352,0.692548234,0.215032209,0.288184611,0.166065713
5993,0.651601508,1.303203016,2.156910689,3.298511089,3.41394172,6.281500305,6.677063979,0.060451807,0.67580924,0.773605712,0.184355151,0.218354678,0.140005863
5994,0.895672836,1.791345672,2.749134684,4.071234484,4.332021303,5.646771896,6.54201814,0.002228788,0.732686851,0.803998744,0.15620073,0.093947013,0.117618461
5995,1.214094112,2.428188224,3.580302076,5.183746821,5.620705255,7.042911416,6.956619978,0.013149385,0.822735635,0.793064175,0.199040497,0.093693731,0.122587349
5996,1.90292034,3.80584068,5.037107993,6.663352437,7.116610844,8.244931134,7.376101179,0.014145127,0.862396408,0.82226998,0.202419028,0.12711318,0.156819054
5997,1.155629633,2.311259266,3.357501589,4.384329617,4.537975119,7.384296486,7.260022323,0.026415094,0.844227959,0.823678555,0.229863958,0.063187028,0.17964734
5998,1.192224528,2.384449056,3.289287693,4.886241547,5.09194848,7.501549906,6.858405407,0.011753484,0.79831684,0.786057518,0.234852921,0.049056178,0.187764382
5999,1.006686912,2.013373824,2.83788945,4.986842303,5.159485062,6.999555016,6.08956086,0.009268781,0.645100899,0.761580502,0.245011037,0.041658032,0.20265913
6000,1.379218676,2.758437352,4.072523542,6.20663135,6.292493212,6.384837753,5.48690926,0.01246074,0.525187247,0.740419675,0.189276544,0.030034677,0.214207921

